Numerical integrating of highly oscillating functions: effective stable algorithms in case of linear phase

A practical and simple stable method for calculating Fourier integrals is proposed, effective both at low and at high frequencies. An approach based on the fruitful idea of Levin, to use of the collocation method to approximate the slowly oscillating part of the antiderivative of the desired integral, allows reducing the calculation of the integral of a highly oscillating function (with a linear phase) to solving a system of linear algebraic equations with a three-diagonal triangular or five-diagonal band Hermitian matrix. The choice of Gauss-Lobatto grid nodes as collocation points makes it possible to use the properties of discrete "orthogonality" of Chebyshev differentiation matrices in physical and spectral spaces. This is realized by increasing the efficiency of the numerical algorithm for solving the problem. The system pre-conditioning procedure leads to significantly less cumbersome and more economical calculation formulas. To avoid possible numerical instability of the algorithm, we proceed to the solution of a normal system of linear algebraic equations.

==> image/linear-phase/en/img1.csv <==
10,7.2794928080E-09,8.0691765155E-07,2.7582427195E-08,3.8234210127E-09
11,9.7510745833E-08,1.5963089130E-07,5.3841333339E-09,1.9762520655E-09
12,1.2553395123E-08,2.6484977906E-08,2.4453304252E-09,4.5718781641E-10
13,5.8412505050E-09,3.8866716486E-09,5.6104283343E-10,1.7288976310E-10
14,8.5814370746E-10,5.0884008208E-10,2.3503192544E-10,4.7608307280E-11
15,4.0014772745E-10,5.6569290070E-11,7.0056884070E-11,1.3205116290E-11
16,5.4392827200E-11,5.4254691500E-12,1.3181998540E-11,4.3276453300E-12
17,2.4927825860E-11,6.1590281000E-13,6.4158609000E-12,8.0519358000E-13
18,3.4907134700E-12,7.9299300000E-14,1.5945395800E-12,3.3793276000E-13
19,1.5796858200E-12,6.0518200000E-15,5.1918925000E-13,6.7131990000E-14
20,2.2638239000E-13,1.1407200000E-15,1.6582909000E-13,3.2262360000E-14
21,1.0146701000E-13,4.2356000000E-16,3.0258200000E-14,8.3547400000E-15
22,1.4812590000E-14,8.4090000000E-17,1.4889570000E-14,2.4568900000E-15
23,6.5954200000E-15,6.1131000000E-16,4.3136900000E-15,7.8430000000E-16
24,9.7849000000E-16,7.9877000000E-16,5.8381000000E-16,1.3095000000E-16
25,4.3357000000E-16,1.0064650000E-14,3.7371000000E-16,6.4020000000E-17
26,6.4700000000E-17,3.6547410000E-14,1.0523000000E-16,1.4270000000E-17
27,2.8190000000E-17,3.6861433000E-13,1.5110000000E-17,5.4700000000E-18
28,3.5800000000E-18,6.6705501000E-13,8.6600000000E-18,1.5700000000E-18
29,4.7700000000E-18,2.1192401000E-13,2.3900000000E-18,3.9000000000E-19
30,1.3000000000E-18,1.8043290000E-14,5.5000000000E-19,1.2000000000E-19
31,2.2800000000E-18,4.1037000000E-15,1.3000000000E-19,5.0000000000E-20
32,4.7000000000E-19,5.4631000000E-16,1.2000000000E-19,2.0000000000E-20
33,1.7300000000E-18,6.7360000000E-17,2.0000000000E-20,1.1000000000E-19
34,3.0400000000E-18,1.8100000000E-18,1.1000000000E-19,1.0000000000E-19
35,1.3000000000E-18,1.6100000000E-18,2.0000000000E-19,4.0000000000E-20
36,6.5000000000E-19,2.5000000000E-19,1.4000000000E-19,1.0000000000E-20
37,2.1700000000E-18,1.3000000000E-19,1.5000000000E-19,9.0000000000E-20
38,5.4000000000E-19,4.0000000000E-20,1.9000000000E-19,7.0000000000E-20
39,7.6000000000E-19,3.0000000000E-20,2.1000000000E-19,4.0000000000E-20
40,8.7000000000E-19,1.0000000000E-19,2.4000000000E-19,1.2000000000E-19


==> image/linear-phase/en/img2.csv <==
10,8.9264413266E-04,6.8545860075E-04,1.2764818462E-04,1.3311825124E-03,1.0725207973E-03,6.4214897190E-04,1.5639144645E-04
11,1.0745934672E-04,4.3257254771E-04,7.1699541616E-05,3.8270651930E-04,1.0245189862E-03,4.2177464875E-04,1.2053960850E-04
12,3.3275971369E-04,2.4359657540E-04,4.1253604073E-05,1.5625998689E-04,6.6141642412E-04,3.0407060082E-04,1.0367536336E-04
13,3.7374583428E-05,1.5955791529E-04,2.3939538981E-05,5.5019305154E-05,4.8793885749E-04,2.1324743575E-04,7.3568403958E-05
14,1.2894419384E-04,9.4714613802E-05,1.4117712964E-04,1.5902650282E-05,4.4144256539E-04,1.6595504878E-04,5.9484153279E-05
15,1.3287303918E-05,6.2287514615E-05,5.0660611522E-05,5.8772708210E-06,2.4011335328E-04,1.5015354006E-04,3.8180775379E-05
16,5.1506854620E-05,3.7838518417E-05,5.1076752682E-05,4.0828579605E-06,1.6102334919E-04,8.8767624427E-05,2.8226269286E-05
17,4.8732666226E-06,2.5530203539E-05,2.1333782313E-05,2.4595168289E-06,1.8046506661E-04,5.3828385527E-05,1.6850341846E-05
18,2.1113279228E-05,1.5501086307E-05,2.1096209173E-05,1.3935644640E-06,9.8494371748E-05,6.0502308507E-05,1.4083937002E-05
19,1.8473414026E-06,1.0682333840E-05,9.0783701540E-06,7.9452718873E-07,5.4272586786E-05,3.7849010243E-05,1.2732185458E-05
20,8.8385030866E-06,6.4867525837E-06,8.8758266400E-06,4.6550960087E-07,3.6730774354E-05,2.3930038188E-05,8.9125895828E-06
21,7.2270962431E-07,4.5456516932E-06,3.9174931056E-06,2.6985131849E-07,4.4730552732E-05,2.2670331280E-05,7.0952606571E-06
22,3.7644632053E-06,2.7631410787E-06,3.7930175233E-06,1.5945926297E-07,3.7263523190E-05,1.3887439195E-05,4.1332001454E-06
23,2.9082096400E-07,1.9613667144E-06,1.7109237189E-06,9.1189088730E-08,2.4667049532E-05,8.1666136227E-06,2.7336363437E-06
24,1.6262781811E-06,1.1943714590E-06,1.6422210678E-06,2.9819384078E-07,1.3944656911E-05,8.5293300632E-06,2.6339441775E-06
25,1.1989676116E-07,8.5615199677E-07,7.5488382944E-07,1.2407299403E-06,7.0525685707E-06,4.5255990648E-06,1.9023396261E-06
26,7.1089206830E-07,5.2255815537E-07,7.1887793580E-07,5.5270934081E-07,3.2922854774E-06,2.8288371813E-06,1.5502868347E-06
27,5.0444975338E-08,3.7738819974E-07,3.3595523777E-07,4.9030340037E-07,1.4202679144E-06,2.9142078019E-06,8.7418583888E-07
28,3.1383626534E-07,2.3094584137E-07,3.1763993355E-07,2.3508054502E-07,5.5826903562E-07,1.9672158517E-06,5.6080163244E-07
29,2.1585202927E-08,1.6774566629E-07,1.5062018566E-07,2.2207575756E-07,2.0545988141E-07,1.1433490827E-06,5.6117653094E-07
30,1.3971482814E-07,1.0293751003E-07,1.4147941402E-07,1.0136754400E-07,7.6215016852E-08,5.9184658734E-07,3.7871172580E-07
31,9.3662195773E-09,7.5100831716E-08,6.7958213393E-08,1.0087967851E-07,2.7276075352E-08,7.4799146297E-07,2.9090249591E-07
32,6.2647784095E-08,4.6214628466E-08,6.3454631873E-08,4.4119934639E-08,7.5130368204E-09,5.5430414872E-07,1.5500729568E-07
33,4.1117035716E-09,3.3835156280E-08,3.0831941948E-08,4.5968022398E-08,1.6770438262E-09,2.5442988221E-07,1.2782665368E-07
34,2.8266967784E-08,2.0878266800E-08,2.8632951933E-08,1.9362940521E-08,9.7321613525E-10,1.7067026694E-07,1.1430907152E-07
35,1.8226916737E-09,1.5328292315E-08,1.4056285825E-08,2.1012818962E-08,5.2671170740E-10,1.0607210646E-07,6.1210932586E-08
36,1.2824122904E-08,9.4835533094E-09,1.2989430296E-08,8.5608247242E-09,2.4082000875E-10,1.3474643041E-07,3.9253002542E-08
37,8.1468632307E-10,6.9783040915E-09,6.4359656351E-09,9.6353357691E-09,1.1399146017E-10,1.1570042818E-07,4.0574400898E-08
38,5.8462274798E-09,4.3283967132E-09,5.9207477081E-09,3.8100348337E-09,7.4203805280E-11,8.2009613574E-08,2.3365940759E-08
39,3.6672191835E-10,3.1908693023E-09,2.9582384520E-09,4.4315444497E-09,5.3338398290E-11,5.1320060287E-08,1.5105516596E-08
40,2.6766680717E-09,1.9839463362E-09,2.7102437678E-09,1.7057647516E-09,3.2056215780E-11,2.9279183746E-08,1.4292925158E-08
41,1.6608785029E-10,1.4648010040E-09,1.3644675557E-09,2.0440331522E-09,2.1527076480E-11,1.5460819765E-08,8.3718087246E-09
42,1.2302454726E-09,9.1282159565E-10,1.2453787701E-09,7.6777425395E-10,1.3155732430E-11,7.6206142540E-09,5.5232040214E-09
43,7.5623597440E-11,6.7482991114E-10,6.3133930251E-10,9.4536362883E-10,8.9709248400E-12,3.5456868387E-09,5.1726439009E-09
44,5.6741937657E-10,4.2143593650E-10,5.7424660413E-10,3.4725852203E-10,5.6587016100E-12,1.5769194508E-09,2.8661356414E-09
45,3.4595526860E-11,3.1189939796E-10,2.9296168464E-10,4.3834956814E-10,3.7362401900E-12,7.2605472105E-10,1.7573765634E-09
46,2.6253771628E-10,1.9517651265E-10,2.6562166933E-10,1.5775607416E-10,1.1889533040E-11,3.1800647701E-10,1.9004304431E-09
47,1.5892706100E-11,1.4458274131E-10,1.3630195358E-10,2.0374508149E-10,4.9292448400E-12,1.3063694131E-10,9.0474342935E-10
48,1.2182416447E-10,9.0647104190E-11,1.2321927845E-10,7.1955776360E-11,1.0858101241E-10,5.1296431880E-11,6.6142376720E-10
49,7.3282644100E-12,6.7203643070E-11,6.3568895860E-11,9.4915143230E-11,9.0285813800E-12,2.0350441290E-11,6.6963831358E-10
50,5.6679251030E-11,4.2209150620E-11,5.7311356830E-11,3.2941573060E-11,5.9858962640E-11,7.8765461700E-12,3.5449944601E-10
51,3.3905617000E-12,3.1314779920E-11,2.9713761720E-11,4.4310452630E-11,5.5230657000E-12,2.5346569500E-12,2.5011729442E-10
52,2.6434539020E-11,1.9701284660E-11,2.6721370880E-11,1.5131846510E-11,2.8569328290E-11,7.2396439000E-13,1.9903693494E-10
53,1.5735364400E-12,1.4625233400E-11,1.3917756920E-11,2.0727333820E-11,3.1353906400E-12,3.5995980000E-13,1.6537940722E-10
54,1.2356501020E-11,9.2158969500E-12,1.2486835400E-11,6.9725707600E-12,1.3602676160E-11,1.8385032000E-13,7.5885203540E-11
55,7.3233531000E-13,6.8450906300E-12,6.5315402000E-12,9.7139389500E-12,1.7107647100E-12,4.2282780000E-14,5.5867589230E-11
56,5.7879515000E-12,4.3198109500E-12,5.8472296600E-12,3.2221402200E-12,6.4709038800E-12,2.6595300000E-14,5.7105348010E-11
57,3.4174746000E-13,3.2100547800E-12,3.0707153700E-12,4.5605137600E-12,9.0896287000E-13,2.6897950000E-14,3.8800585550E-11
58,2.7164349300E-12,2.0286767600E-12,2.7433934000E-12,1.4929812900E-12,3.0766825300E-12,1.6763250000E-14,1.8838623090E-11
59,1.5989076000E-13,1.5081466600E-12,1.4460708000E-12,2.1446379400E-12,4.7392816000E-13,1.1128050000E-14,1.2953575710E-11
60,1.2772272400E-12,9.5438826000E-13,1.2894627300E-12,6.9348977000E-13,1.4625405300E-12,6.6156100000E-15,1.4299797020E-11
61,7.5011390000E-14,7.0977252000E-13,6.8205465000E-13,1.0101237900E-12,2.4368917000E-13,4.2407100000E-15,1.0209788730E-11
62,6.0158465000E-13,4.4972831000E-13,6.0710074000E-13,3.2286971000E-13,6.9524423000E-13,3.5625500000E-15,4.0641428700E-12
63,3.5302820000E-14,3.3457368000E-13,3.2217108000E-13,4.7647207000E-13,1.2398539000E-13,3.5389400000E-15,3.2434628600E-12
64,2.8384229000E-13,2.1224775000E-13,2.8628380000E-13,1.5064279000E-13,3.3055312000E-13,3.0103500000E-15,3.0200668600E-12
65,1.6689560000E-14,1.5794866000E-13,1.5238884000E-13,2.2506470000E-13,6.2566270000E-14,6.1011490000E-14,2.7735019900E-12
66,1.3416395000E-13,1.0031282000E-13,1.3519985000E-13,7.0427790000E-14,1.5720764000E-13,1.8568098000E-13,1.6157209000E-12
67,7.9483900000E-15,7.4671390000E-14,7.2174990000E-14,1.0645127000E-13,3.1368390000E-14,7.4595963000E-13,6.9639237000E-13
68,6.3545960000E-14,4.7474390000E-14,6.3937520000E-14,3.2987980000E-14,7.4795580000E-14,1.7993874000E-13,5.1289580000E-13
69,3.8382900000E-15,3.5348890000E-14,3.4225770000E-14,5.0412470000E-14,1.5645400000E-14,7.0314960000E-14,5.2973408000E-13
70,3.0180940000E-14,2.2495730000E-14,3.0276640000E-14,1.5478950000E-14,3.5601840000E-14,1.1900390000E-14,5.0278430000E-13
71,1.8958400000E-15,1.6754090000E-14,1.6248720000E-14,2.3902480000E-14,7.7704700000E-15,8.7293500000E-15,3.4474207000E-13
72,1.4398640000E-14,1.0671910000E-14,1.4354620000E-14,7.2749900000E-15,1.6954160000E-14,1.2330460000E-14,1.7374185000E-13
73,9.8012000000E-16,7.9497500000E-15,7.7225600000E-15,1.1345820000E-14,3.8460100000E-15,5.6999600000E-15,7.5471260000E-14
74,6.9196000000E-15,5.0681000000E-15,6.8137500000E-15,3.4246400000E-15,8.0781500000E-15,5.2316100000E-15,5.4615010000E-14
75,5.4665000000E-16,3.7769800000E-15,3.6745000000E-15,5.3912700000E-15,1.8982100000E-15,2.2968000000E-15,5.8455550000E-14
76,3.3715400000E-15,2.4085600000E-15,3.2377000000E-15,1.6144200000E-15,3.8515000000E-15,2.6091300000E-15,6.1441390000E-14
77,3.4304000000E-16,1.7956600000E-15,1.7501700000E-15,2.5644100000E-15,9.3465000000E-16,1.0825000000E-15,5.1558880000E-14
78,1.6868000000E-15,1.1455700000E-15,1.5401600000E-15,7.6227000000E-16,1.8370900000E-15,1.2516200000E-15,3.8071010000E-14
79,2.4807000000E-16,8.5457000000E-16,8.3424000000E-16,1.2211000000E-15,4.5929000000E-16,4.9593000000E-16,2.5713090000E-14
80,8.8818000000E-16,5.4465000000E-16,7.3322000000E-16,3.6007000000E-16,8.7705000000E-16,6.0336000000E-16,1.6207900000E-14
81,2.0166000000E-16,4.0723000000E-16,3.9836000000E-16,5.8210000000E-16,2.2538000000E-16,2.2851000000E-16,9.6552200000E-15
82,5.0546000000E-16,2.5869000000E-16,3.4960000000E-16,1.7048000000E-16,4.1883000000E-16,2.9032000000E-16,5.4828200000E-15
83,1.7868000000E-16,1.9353000000E-16,1.9025000000E-16,2.7767000000E-16,1.1043000000E-16,1.0521000000E-16,2.9827700000E-15
84,3.2548000000E-16,1.2195000000E-16,1.6659000000E-16,8.0690000000E-17,2.0033000000E-16,1.3973000000E-16,1.5622700000E-15
85,1.6859000000E-16,9.2590000000E-17,9.1180000000E-17,1.3253000000E-16,5.4040000000E-17,4.8920000000E-17,7.9052000000E-16
86,2.3733000000E-16,5.7000000000E-17,7.9850000000E-17,3.8010000000E-17,9.5850000000E-17,6.7380000000E-17,3.8785000000E-16
87,1.6393000000E-16,4.4400000000E-17,4.4130000000E-17,6.3300000000E-17,2.6540000000E-17,2.2090000000E-17,1.8311000000E-16
88,1.9537000000E-16,2.6510000000E-17,3.8060000000E-17,1.8090000000E-17,4.5710000000E-17,3.2210000000E-17,8.5010000000E-17
89,1.5970000000E-16,2.0440000000E-17,2.0840000000E-17,3.0540000000E-17,1.2930000000E-17,9.8900000000E-18,3.7370000000E-17
90,1.7575000000E-16,1.1600000000E-17,1.7860000000E-17,8.8800000000E-18,2.1970000000E-17,1.5540000000E-17,1.7040000000E-17


==> image/linear-phase/en/img3.csv <==
10,2.1776087932E-03,2.5394661257E-02,9.6871290081E-07,4.3744266210E-05
11,1.0880505983E-03,2.5583240663E-02,4.6357337344E-07,3.6426677568E-05
12,7.3012112880E-04,2.3892776281E-02,2.4415882981E-07,3.0244830971E-05
13,3.7919650339E-04,1.9193271091E-02,1.0286637919E-07,2.4131839896E-05
14,1.7102632651E-04,1.6740779608E-02,5.0569472905E-08,1.9352753892E-05
15,3.8372182011E-05,7.8962071733E-03,1.8765314048E-08,1.4827107066E-05
16,3.6270443041E-05,1.0698500457E-02,8.7265161819E-09,1.1525712810E-05
17,1.8202583993E-05,8.8196570021E-03,2.8467597700E-09,8.4850136655E-06
18,6.7089233311E-06,6.0209846392E-03,1.2693377929E-09,6.4110987990E-06
19,2.3416792488E-06,4.5988835919E-03,3.6255211562E-10,4.5330551004E-06
20,6.9108663185E-07,2.8853919543E-03,1.5721545226E-10,3.3374204404E-06
21,1.7118821438E-07,1.5301676689E-03,3.9064736890E-11,2.2633285533E-06
22,3.6635490308E-08,7.0546785223E-04,1.6729371090E-11,1.6276965464E-06
23,6.9314989258E-09,2.9732571798E-04,3.5826849200E-12,1.0563702142E-06
24,1.1744521354E-09,1.1750739637E-04,1.5416100600E-12,7.4405945336E-07
25,1.7803092206E-10,4.1425413263E-05,2.8077947000E-13,4.6064897253E-07
26,2.4243115050E-11,1.2476925002E-05,1.2388796000E-13,3.1876792433E-07
27,3.0758738700E-12,3.7831555978E-06,1.8826670000E-14,1.8743774462E-07
28,3.7195771000E-13,1.3833386302E-06,8.7363100000E-15,1.2791502808E-07
29,3.8624970000E-14,3.7056332561E-07,1.0766200000E-15,7.1011020330E-08
30,3.0529800000E-15,4.4885536018E-08,5.4524000000E-16,4.9309756266E-08
31,3.2791000000E-16,3.6937798970E-08,6.2930000000E-17,2.8142372353E-08
32,6.0910000000E-17,2.5533362015E-08,3.2220000000E-17,1.9915896221E-08
33,3.4100000000E-18,1.0766286542E-08,3.8500000000E-18,1.1110061368E-08
34,1.1100000000E-18,5.8658172095E-09,1.7000000000E-18,7.5616115397E-09
35,1.7000000000E-19,2.9201061725E-09,2.1000000000E-19,4.1308214292E-09
36,6.0000000000E-20,1.6296752951E-09,8.0000000000E-20,2.6991728320E-09
37,1.0000000000E-20,7.6721683034E-10,1.0000000000E-20,1.4468572445E-09
38,2.0000000000E-20,4.1912301127E-10,0.0000000000E+00,9.0589236254E-10
39,2.0000000000E-20,1.9305825202E-10,0.0000000000E+00,4.7750670242E-10
40,2.0000000000E-20,1.0387117806E-10,1.0000000000E-20,2.8584963586E-10
41,4.0000000000E-20,4.6602754990E-11,1.0000000000E-20,1.4851563562E-10
42,2.0000000000E-20,2.4675869330E-11,0.0000000000E+00,8.4788754040E-11
43,2.0000000000E-20,1.0786122340E-11,0.0000000000E+00,4.3535692480E-11
44,1.0000000000E-20,5.6216632000E-12,0.0000000000E+00,2.3632899490E-11
45,5.0000000000E-20,2.3933150600E-12,1.0000000000E-20,1.2028025120E-11
46,1.0000000000E-20,1.2290519300E-12,0.0000000000E+00,6.1857507100E-12
47,3.0000000000E-20,5.0785105000E-13,1.0000000000E-20,3.1314808400E-12
48,2.0000000000E-20,2.4694864000E-13,1.0000000000E-20,1.5188427500E-12
49,4.0000000000E-20,1.2238162000E-13,1.0000000000E-20,7.6798988000E-13
50,1.9500000000E-18,2.4119116000E-13,1.0000000000E-20,3.4928438000E-13
51,9.1000000000E-19,2.7835899000E-13,1.0000000000E-20,1.7731093000E-13
52,7.6000000000E-19,4.7606870000E-14,1.0000000000E-20,7.5044580000E-14
53,3.6000000000E-19,5.9031230000E-14,2.0000000000E-20,3.8498710000E-14
54,2.8000000000E-19,8.9556000000E-15,1.0000000000E-20,1.5006200000E-14
55,1.0400000000E-18,1.1924260000E-14,0.0000000000E+00,7.8487800000E-15
56,1.8800000000E-18,1.6085100000E-15,0.0000000000E+00,2.7757200000E-15
57,1.2600000000E-18,2.2961900000E-15,3.0000000000E-20,1.4988500000E-15
58,2.4800000000E-18,2.7457000000E-16,2.0000000000E-20,4.7005000000E-16
59,7.8000000000E-19,4.2287000000E-16,3.0000000000E-20,2.8723000000E-16
60,4.4000000000E-19,4.4600000000E-17,0.0000000000E+00,9.9890000000E-17
61,5.2000000000E-19,7.5230000000E-17,0.0000000000E+00,5.8130000000E-17
62,1.4800000000E-18,6.0700000000E-18,0.0000000000E+00,2.0760000000E-17
63,2.8600000000E-18,1.3150000000E-17,0.0000000000E+00,1.0980000000E-17
64,3.1000000000E-18,1.7000000000E-19,1.0000000000E-20,4.0000000000E-18
65,1.5300000000E-18,8.1000000000E-19,4.0000000000E-20,1.9100000000E-18
66,1.8100000000E-18,1.2000000000E-18,2.0000000000E-20,7.5000000000E-19
67,2.2000000000E-18,1.7600000000E-18,1.0000000000E-20,3.3000000000E-19
68,1.6300000000E-18,2.0400000000E-18,1.0000000000E-20,1.3000000000E-19
69,8.2000000000E-19,1.1700000000E-18,1.0000000000E-20,4.0000000000E-20
70,1.3000000000E-18,6.3000000000E-19,1.0000000000E-20,3.0000000000E-20


==> image/linear-phase/en/img4.csv <==
amplitude: exp(16*(t-1)),"α=  5, ω=  20","α=  10, ω=  20","α=  5, ω=  1000","α=  10, ω=  1000"
10,1.4247655232E-01,1.8921989817E-01,1.2167427310E-05,1.6866768398E-04
11,1.9013782918E-02,8.0828749803E-02,1.8626178170E-05,1.1276481453E-04
12,1.6490643042E-01,2.0700596914E-01,3.6931602911E-05,1.2082515385E-04
13,3.1669288395E-01,2.1646023788E-01,6.5531238752E-05,1.0445164168E-04
14,7.0189789324E-02,2.2814675664E-01,6.8032300086E-05,3.0342454721E-05
15,3.6196292705E-01,1.4930326204E-01,5.6892502384E-05,6.2787752355E-06
16,3.2088319622E-01,3.9830180059E-01,3.2652679565E-05,3.1446740172E-05
17,2.8227872770E-01,5.9372570370E-02,1.2804337484E-05,1.1434977138E-04
18,6.0016892079E-01,5.4271920662E-01,3.4401895423E-05,1.0162110876E-04
19,5.6573164319E-01,2.2386505191E-01,6.0713937825E-05,1.6086665635E-04
20,4.3090210031E-01,5.1390708485E-01,4.4098959686E-05,1.2208104207E-04
21,8.8743988595E-01,3.1545702980E-01,7.9276241479E-06,9.9508385517E-05
22,2.6790173656E-01,3.5979779427E-01,1.8899144868E-05,8.2689715704E-05
23,6.4842532672E-01,2.4296052313E-01,5.6630498841E-05,2.6462107793E-05
24,1.0946420297E+00,1.8918871673E-01,3.1881584543E-05,2.1807752319E-05
25,9.9432417297E-01,3.6718634144E-01,1.0145682599E-05,7.8439741688E-05
26,6.5663666255E-01,1.0200870713E-02,2.7133285813E-05,9.8682916533E-05
27,3.4598089073E-01,4.0774559958E-01,4.6758926342E-05,1.1746571894E-04
28,1.5245237371E-01,1.2052955576E-01,4.5839833369E-07,8.9221565393E-05
29,5.7765400372E-02,4.3054455453E-01,5.8627019390E-05,5.2267559757E-05
30,1.9084905747E-02,1.5215435400E-01,1.1304475886E-05,2.7881078494E-06
31,5.5857966925E-03,4.9172395310E-01,4.0477695510E-05,6.1866122426E-05
32,1.5013706315E-03,4.3621053196E-02,9.2150789218E-06,8.4137646348E-05
33,3.6658744208E-04,5.5795692254E-01,1.9940417470E-05,1.0236367292E-04
34,6.9971896985E-05,2.6665248355E-01,4.4006616570E-06,5.7615616832E-05
35,1.1992276410E-05,4.1560216572E-01,7.6683433340E-06,1.4220458839E-05
36,4.9231888230E-06,6.6188822102E-01,1.5105555324E-06,4.4885731657E-05
37,1.2247268456E-06,2.5306205818E-01,2.4101822781E-06,8.9082730435E-05
38,4.3252753832E-07,4.0384389760E-01,3.9962558463E-07,7.2208114328E-05
39,1.2880108304E-07,8.4779432437E-01,6.3671075345E-07,5.1974936436E-05
40,1.0461452185E-07,9.2604221921E-01,8.3766023638E-08,2.4256096177E-05
41,2.2861987502E-08,7.4955958754E-01,1.4408535025E-07,6.8712730007E-05
42,1.7964138265E-08,4.9568982131E-01,1.3910392795E-08,7.1607696476E-05
43,3.2143411498E-09,2.8026364971E-01,2.8318157712E-08,5.6269172876E-05
44,2.7452692574E-09,1.3902338970E-01,1.7537930751E-09,3.0100522278E-05
45,4.0584566719E-10,6.1592458100E-02,4.8846083163E-09,6.4674988409E-05
46,3.7131329023E-10,2.4677578338E-02,1.3795579315E-10,6.4463974857E-05
47,4.6116356170E-11,9.0008802002E-03,7.4556971997E-10,3.5805827758E-05
48,5.0265925750E-11,3.0377306754E-03,3.3015133500E-12,5.9043653391E-05
49,1.2602895510E-11,9.4973065308E-04,1.0136703515E-10,6.9286451002E-05
50,5.0291506540E-11,2.4441684281E-04,3.6766719200E-12,3.1667010321E-05
51,4.3839177120E-11,2.3279541710E-04,1.2340831710E-11,1.0133183395E-05
52,4.8996253100E-12,9.0710028913E-05,8.3536159000E-13,8.7448407837E-05
53,4.4605362600E-12,1.7660999398E-04,1.3509385300E-12,4.5910843549E-05
54,4.3559918000E-13,2.9256770376E-05,1.3413887000E-13,5.0600045395E-05
55,4.1511411000E-13,1.0664522973E-05,1.3338896000E-13,4.9893792451E-05
56,3.5497200000E-14,2.7884123469E-05,1.7595910000E-14,3.4407195915E-05
57,3.5494910000E-14,1.5296595573E-04,1.1903420000E-14,2.6379257660E-05
58,2.6643000000E-15,5.3395732780E-05,1.9845800000E-15,9.7779343514E-05
59,2.8057800000E-15,2.0493541185E-04,9.6080000000E-16,8.3201178330E-06
60,1.8205000000E-16,4.7374937205E-05,1.9734000000E-16,1.1088471551E-04
61,1.9584000000E-16,1.6854663762E-04,7.0080000000E-17,3.3342301153E-06
62,1.8580000000E-17,3.0025163819E-05,1.7570000000E-17,8.7862966428E-05
63,1.7240000000E-17,1.0535923686E-04,4.6000000000E-18,4.2272995770E-06
64,1.2200000000E-18,1.5172231401E-05,1.4300000000E-18,5.4872145155E-05
65,4.4600000000E-18,5.4011167120E-05,2.9000000000E-19,4.8253048759E-06
66,4.4000000000E-18,6.4247265877E-06,1.4000000000E-19,2.8424679382E-05
67,4.3300000000E-18,2.3613060793E-05,2.0000000000E-20,3.8829337254E-06
68,4.6700000000E-18,2.3454387155E-06,2.0000000000E-20,1.2558320856E-05
69,4.9200000000E-18,9.0189833196E-06,1.0000000000E-20,2.3882212858E-06
70,7.2400000000E-18,7.5178914167E-07,1.0000000000E-20,4.8139340794E-06
71,5.8400000000E-18,3.0597334159E-06,3.0000000000E-20,1.1939842012E-06
72,2.1800000000E-18,2.1426135838E-07,1.0000000000E-20,1.6187492993E-06
73,4.6200000000E-18,9.3327912801E-07,2.0000000000E-20,5.0408516404E-07
74,8.4100000000E-18,5.4784703866E-08,1.0000000000E-20,4.8072320213E-07
75,2.9000000000E-18,2.5835608272E-07,0.0000000000E+00,1.8420336504E-07
76,3.6400000000E-18,1.2646991635E-08,1.0000000000E-20,1.2646170603E-07
77,5.0200000000E-18,6.5398575066E-08,3.0000000000E-20,5.9250164840E-08
78,3.4300000000E-18,2.6467885721E-09,2.0000000000E-20,2.9434954852E-08
79,3.9000000000E-19,1.5231587471E-08,2.0000000000E-20,1.6978304587E-08
80,9.5000000000E-19,5.0316954116E-10,1.0000000000E-20,6.0173661655E-09
81,1.6700000000E-18,3.2810033980E-09,0.0000000000E+00,4.3726015256E-09
82,2.1800000000E-18,8.6841960380E-11,5.0000000000E-20,1.0598009994E-09
83,1.9000000000E-18,6.5657474957E-10,3.0000000000E-20,1.0187532431E-09
84,5.3100000000E-18,1.3549987650E-11,1.0000000000E-20,1.5306897809E-10
85,1.1600000000E-18,1.2253325741E-10,1.0000000000E-20,2.1575775550E-10
86,7.0000000000E-20,1.8913181600E-12,4.0000000000E-20,1.5359792320E-11
87,5.1900000000E-18,2.1398758830E-11,1.0000000000E-20,4.1675093380E-11
88,3.9400000000E-18,2.3055287000E-13,6.0000000000E-20,1.0771320000E-14
89,3.1400000000E-18,3.5074707300E-12,7.0000000000E-20,7.3559163300E-12
90,6.7000000000E-19,2.3093920000E-14,6.0000000000E-20,4.8937011000E-13
91,2.9100000000E-18,5.4105595000E-13,8.0000000000E-20,1.1869274200E-12
92,5.3600000000E-18,1.5141700000E-15,5.0000000000E-20,1.5779726000E-13
93,2.3700000000E-18,7.8736630000E-14,0.0000000000E+00,1.7481659000E-13
94,4.7400000000E-18,4.3090000000E-17,1.1000000000E-19,3.5551910000E-14
95,3.4400000000E-18,1.0834600000E-14,1.1000000000E-19,2.3400770000E-14
96,7.2900000000E-18,3.8770000000E-17,4.0000000000E-20,6.6466200000E-15
97,3.3300000000E-18,1.4136900000E-15,9.0000000000E-20,2.8209200000E-15
98,3.4000000000E-18,4.1800000000E-18,1.0000000000E-20,1.0883800000E-15
99,1.8300000000E-18,1.7781000000E-16,1.0000000000E-19,3.0070000000E-16
100,6.7000000000E-19,5.2600000000E-18,3.0000000000E-20,1.5988000000E-16
101,6.1000000000E-18,1.9670000000E-17,3.0000000000E-20,2.7090000000E-17
102,8.2000000000E-19,1.5400000000E-18,5.0000000000E-20,2.1380000000E-17
103,4.3400000000E-18,6.1100000000E-18,1.0000000000E-20,1.7900000000E-18
104,3.0000000000E-20,1.6300000000E-18,5.0000000000E-20,2.5300000000E-18
105,6.2800000000E-18,4.0400000000E-18,1.7000000000E-19,1.3000000000E-19
106,4.4000000000E-18,2.8200000000E-18,1.0000000000E-19,3.8000000000E-19
107,5.7200000000E-18,2.7400000000E-18,6.0000000000E-20,1.1000000000E-19
108,2.5600000000E-18,1.6900000000E-18,7.0000000000E-20,7.0000000000E-20
109,3.6200000000E-18,8.8000000000E-19,3.0000000000E-20,5.0000000000E-20
110,8.4000000000E-19,3.2000000000E-18,1.2000000000E-19,1.1000000000E-19


==> image/linear-phase/en/img5.csv <==
10,1.129096949980E-01,5.594884865841E-01,2.310038991673E-04,3.100551210522E-03
11,1.048906733670E-01,4.978784212827E-01,1.999790073344E-04,2.955808484609E-03
12,9.729207692936E-02,5.009133984413E-01,1.742580888892E-04,2.817219894494E-03
13,7.519503686560E-02,3.579972422377E-01,1.485775710859E-04,2.663240564946E-03
14,6.640230991153E-02,3.650725567208E-01,1.279178476212E-04,2.518735047412E-03
15,3.112052095315E-02,1.895318446700E-01,1.076642693627E-04,2.361343159271E-03
16,4.430479761909E-02,3.063142179448E-01,9.179115986411E-05,2.216302598465E-03
17,3.788666786173E-02,3.044075794107E-01,7.638054643821E-05,2.060536591180E-03
18,2.730823564813E-02,2.447799801944E-01,6.459035423852E-05,1.919427274697E-03
19,2.264981518412E-02,2.260318011049E-01,5.318400193478E-05,1.769368476324E-03
20,1.572760022540E-02,1.710367567890E-01,4.465861480330E-05,1.635648459864E-03
21,9.102984388869E-03,1.098765675108E-01,3.640087822774E-05,1.494380597272E-03
22,4.515740587654E-03,6.208527235305E-02,3.037275507419E-05,1.413222202882E-03
23,2.177906602532E-03,3.431730021947E-02,2.450432298077E-05,1.349060149543E-03
24,1.083719350661E-03,1.924625933247E-02,2.032485713515E-05,1.304467323066E-03
25,4.427651311935E-04,8.300965530004E-03,1.622170213820E-05,1.241162591093E-03
26,1.105688121943E-04,1.669941814566E-03,1.337607519811E-05,1.194713566883E-03
27,3.951739799810E-05,1.607609805959E-03,1.054976776881E-05,1.132901550793E-03
28,4.384037416411E-05,1.928264772376E-03,8.682957640373E-06,1.085475374900E-03
29,1.720308446841E-05,1.221186646470E-03,7.269468716822E-06,1.025728508446E-03
30,1.035558422622E-05,9.989150050241E-04,6.387165489811E-06,9.781451617249E-04
31,8.800312151625E-06,9.280824371502E-04,5.338576290206E-06,9.209627024228E-04
32,6.630177614062E-06,8.197702942563E-04,4.651146695170E-06,8.739648692340E-04
33,4.634798893978E-06,7.024826167155E-04,3.880276716901E-06,8.197659837986E-04
34,3.378635114600E-06,6.086642237414E-04,3.352741364708E-06,7.740065060578E-04
35,2.443134452989E-06,5.245732105491E-04,2.791188131849E-06,7.231266350225E-04
36,1.799627838131E-06,4.533669324950E-04,2.392002673499E-06,6.791611448075E-04
37,1.302106410492E-06,3.890082559562E-04,1.986706294539E-06,6.318514076766E-04
38,9.627320056910E-07,3.350445885478E-04,1.688612039012E-06,5.901354570791E-04
39,7.000243609140E-07,2.868408101496E-04,1.398857592348E-06,5.465647210225E-04
40,5.198849974880E-07,2.464648205934E-04,1.179053161221E-06,5.074546577143E-04
41,3.796193437294E-07,2.106382196861E-04,9.739237209498E-07,4.677138192857E-04
42,2.831072503012E-07,1.806718672005E-04,8.138286776903E-07,4.314706566788E-04
43,2.075617533320E-07,1.542189268539E-04,6.700861453932E-07,3.955786618815E-04
44,1.554027011436E-07,1.321144512066E-04,5.548876382547E-07,3.623742373586E-04
45,1.143627474859E-07,1.126770032888E-04,4.552406104125E-07,3.302853762353E-04
46,8.593489896625E-08,9.644566607581E-05,3.733509716532E-07,3.002101603680E-04
47,6.347515467964E-08,8.220038880513E-05,3.050611324116E-07,2.718222060930E-04
48,4.813925501835E-08,7.034325544642E-05,2.475669555878E-07,2.448942066050E-04
49,3.544998493921E-08,6.004375909374E-05,2.013438744173E-07,2.200570163378E-04
50,3.117716250454E-08,5.287202845384E-05,1.614930838581E-07,1.962313039747E-04
51,1.045439317320E-09,3.516141280981E-05,1.306293923086E-07,1.747555524494E-04
52,1.762322688266E-08,3.853098948199E-05,1.033795652316E-07,1.539340163542E-04
53,1.264157532200E-09,2.540157244356E-05,8.308271077358E-08,1.355997883509E-04
54,1.000295370337E-08,2.808526995608E-05,6.471883470595E-08,1.176408028687E-04
55,1.089167950420E-09,1.835013617633E-05,5.160089061969E-08,1.040248310385E-04
56,5.699458400230E-09,2.048203733851E-05,3.942159275727E-08,1.006733392140E-04
57,8.274058103200E-10,1.325940481890E-05,3.111421170073E-08,9.838082253583E-05
58,3.258965557730E-09,1.494900460082E-05,2.585631097916E-08,9.409920141751E-05
59,5.891072899300E-10,9.585613911300E-06,2.304865965582E-08,9.068878296576E-05
60,1.869628073620E-09,1.092181902108E-05,1.947485842857E-08,8.584273690099E-05
61,4.034946167200E-10,6.934542009181E-06,1.702245895093E-08,8.169955989802E-05
62,1.075865984480E-09,7.989209451338E-06,1.426997600291E-08,7.658800185185E-05
63,2.694650276700E-10,5.021064438402E-06,1.225877739872E-08,7.203089817296E-05
64,6.208634534700E-10,5.852038804488E-06,1.020100823895E-08,6.689223477207E-05
65,1.768440938100E-10,3.639326566051E-06,8.623514400910E-09,6.217941883339E-05
66,3.592402168200E-10,4.293004053828E-06,7.124257993870E-09,5.719801606222E-05
67,1.146147724900E-10,2.640891484657E-06,5.929149631450E-09,5.253304504241E-05
68,2.083763489200E-10,3.154361708792E-06,4.862245204570E-09,4.784570162706E-05
69,7.359939037000E-11,1.918812071961E-06,3.982832450230E-09,4.338353673262E-05
70,1.211482692600E-10,2.321633394172E-06,3.240547540650E-09,3.908582916888E-05
71,4.693291149000E-11,1.396067965374E-06,2.610057007020E-09,3.493886326549E-05
72,7.058750128000E-11,1.711729627658E-06,2.105165599500E-09,3.109125543118E-05
73,2.976848551000E-11,1.017197600094E-06,1.664083438450E-09,2.733519675563E-05
74,4.121193608000E-11,1.264317017214E-06,1.328677522750E-09,2.396883031892E-05
75,1.880325828000E-11,7.422570399675E-07,1.027492324640E-09,2.064835200782E-05
76,2.410734895000E-11,9.355550253357E-07,8.103396569000E-10,1.777045303827E-05
77,1.183848879000E-11,5.424664753482E-07,6.097786163300E-10,1.646281449532E-05
78,1.412727062000E-11,6.935576509646E-07,4.797126382800E-10,1.630129058494E-05
79,7.434412730000E-12,3.970769763497E-07,4.120898056400E-10,1.570229084592E-05
80,8.292874890000E-12,5.151074288265E-07,3.684825110900E-10,1.521303685778E-05
81,4.659249300000E-12,2.911174114088E-07,3.119473774700E-10,1.441852205108E-05
82,4.875822700000E-12,3.832769084952E-07,2.715596592400E-10,1.370915432750E-05
83,2.915322210000E-12,2.137750721872E-07,2.270487483800E-10,1.280599071549E-05
84,2.871093990000E-12,2.857068930575E-07,1.930918729200E-10,1.196608773915E-05
85,1.821826230000E-12,1.572319598903E-07,1.596002438600E-10,1.102374101486E-05
86,1.693071290000E-12,2.133596242255E-07,1.327973865400E-10,1.012587061558E-05
87,1.137329990000E-12,1.158284234170E-07,1.085295767900E-10,9.197971938101E-06
88,9.997220500000E-13,1.596153205922E-07,8.835308243000E-11,8.299001415296E-06
89,7.094575300000E-13,8.546184956887E-08,7.135601645000E-11,7.425064069558E-06
90,5.910921800000E-13,1.196169425789E-07,5.675479600000E-11,6.567678142848E-06
91,4.422859400000E-13,6.315409886987E-08,4.523401591000E-11,5.774899011380E-06
92,3.499170100000E-13,8.979447698304E-08,3.503713796000E-11,4.989254514250E-06
93,2.755933400000E-13,4.674009528144E-08,2.748717444000E-11,4.294340330269E-06
94,2.073698600000E-13,6.751912801777E-08,2.060807683000E-11,3.599791809621E-06
95,1.716673900000E-13,3.464342966622E-08,1.583990483000E-11,3.347959382004E-06
96,1.230286300000E-13,5.085159469973E-08,1.280037552000E-11,3.266940833696E-06
97,1.069144100000E-13,2.571449148802E-08,1.158178490000E-11,3.202964399996E-06
98,7.306338000000E-14,3.835856016110E-08,9.847290400000E-12,3.052795213001E-06
99,6.657004000000E-14,1.911356608427E-08,8.595078450000E-12,2.914683940153E-06
100,4.344264000000E-14,2.897869502127E-08,7.180160930000E-12,2.722818010145E-06
101,4.146160000000E-14,1.422629707819E-08,6.079028110000E-12,2.538715695215E-06
102,2.583958000000E-14,2.192465003214E-08,4.997971790000E-12,2.327487715566E-06
103,2.579553000000E-14,1.060246878816E-08,4.112881120000E-12,2.120521717904E-06
104,1.539485000000E-14,1.661124699239E-08,3.328534100000E-12,1.907369875672E-06
105,1.605554000000E-14,7.911610907280E-09,2.660895720000E-12,1.695792530665E-06
106,9.173530000000E-15,1.260276967673E-08,2.117161880000E-12,1.493633564008E-06
107,9.999090000000E-15,5.910753367080E-09,1.638872360000E-12,1.291135671011E-06
108,5.473160000000E-15,9.574203758930E-09,1.278180110000E-12,1.108849507567E-06
109,6.228650000000E-15,4.420969977230E-09,9.511675100000E-13,9.250017708530E-07
110,3.263300000000E-15,7.282681246900E-09,7.227532300000E-13,7.770545747130E-07
111,3.884830000000E-15,3.310287067270E-09,5.724655900000E-13,7.683417265669E-07
112,1.935970000000E-15,5.546403105210E-09,5.218747900000E-13,7.615579551696E-07
113,2.416500000000E-15,2.481210173260E-09,4.448053500000E-13,7.291200503713E-07
114,1.178600000000E-15,4.229052929450E-09,3.875866500000E-13,6.974907318290E-07
115,1.498410000000E-15,1.861605613160E-09,3.228197400000E-13,6.503942503387E-07
116,7.035300000000E-16,3.228249190330E-09,2.708646800000E-13,6.032288750553E-07
117,9.425000000000E-16,1.398023800970E-09,2.209592000000E-13,5.489423952881E-07
118,4.085200000000E-16,2.466973842660E-09,1.788915300000E-13,4.939667412528E-07
119,5.861100000000E-16,1.050801969850E-09,1.428931400000E-13,4.383450028883E-07
120,2.482800000000E-16,1.887198656600E-09,1.113956000000E-13,3.816591092508E-07
121,3.505500000000E-16,7.904665473800E-10,8.688677000000E-14,3.290156549209E-07
122,1.494700000000E-16,1.445136846860E-09,6.475034000000E-14,2.751480534749E-07
123,2.308100000000E-16,5.950857621600E-10,4.898918000000E-14,2.283944565639E-07
124,8.399000000000E-17,1.107699737240E-09,3.623929000000E-14,2.058899259133E-07
125,1.337000000000E-16,4.483182793400E-10,3.356865000000E-14,2.077790082272E-07
126,5.032000000000E-17,8.498474124800E-10,2.880497000000E-14,2.007965105695E-07
127,9.630000000000E-17,3.379728241000E-10,2.521398000000E-14,1.934434591084E-07
128,2.973000000000E-17,6.526051972600E-10,2.101205000000E-14,1.807672566710E-07
129,5.216000000000E-17,2.549432360900E-10,1.756817000000E-14,1.675073756126E-07
130,2.861000000000E-17,5.015755018800E-10,1.426374000000E-14,1.518585700849E-07
131,6.026000000000E-17,1.924198375800E-10,1.142104000000E-14,1.355166791366E-07
132,1.566000000000E-17,3.858197608600E-10,9.031460000000E-15,1.190588854188E-07
133,3.485000000000E-17,1.453045111300E-10,6.897880000000E-15,1.018895022887E-07
134,1.693000000000E-17,2.970173666500E-10,5.286540000000E-15,8.622647494319E-08
135,1.098000000000E-17,1.097766540300E-10,3.803490000000E-15,6.990555704742E-08
136,1.647000000000E-17,2.288315862300E-10,2.962630000000E-15,6.298916101087E-08
137,1.817000000000E-17,8.297000287000E-11,2.603870000000E-15,6.259440229433E-08
138,9.430000000000E-18,1.764309872800E-10,2.345640000000E-15,6.195588292458E-08
139,1.244000000000E-17,6.273232164000E-11,1.980750000000E-15,5.887210871769E-08
140,1.186000000000E-17,1.361278882200E-10,1.685090000000E-15,5.545759908520E-08
141,3.648000000000E-17,4.744596542000E-11,1.378790000000E-15,5.078596091009E-08
142,1.030000000000E-17,1.051046917700E-10,1.114360000000E-15,4.574787491522E-08
143,1.076000000000E-17,3.589421501000E-11,8.837100000000E-16,4.040311697024E-08
144,2.098000000000E-17,8.120625000000E-11,6.767700000000E-16,3.469956979051E-08
145,1.169000000000E-17,2.716095142000E-11,5.185500000000E-16,2.938715695887E-08
146,1.182000000000E-17,6.278257988000E-11,3.701700000000E-16,2.375652521222E-08
147,1.409000000000E-17,2.055604539000E-11,2.829600000000E-16,2.075586895081E-08
148,1.438000000000E-17,4.856936575000E-11,2.515600000000E-16,2.078895416888E-08
149,4.310000000000E-18,1.555916352000E-11,2.264400000000E-16,2.068838074596E-08
150,2.082000000000E-17,3.759671655000E-11,1.907300000000E-16,1.967160215505E-08
151,7.060000000000E-18,1.177775930000E-11,1.628100000000E-16,1.848689137896E-08
152,9.770000000000E-18,2.912016941000E-11,1.313900000000E-16,1.684828994929E-08
153,1.273000000000E-17,8.915554060000E-12,1.044800000000E-16,1.503304673347E-08
154,2.218000000000E-17,2.256758325000E-11,8.181000000000E-17,1.313374551090E-08
155,7.900000000000E-18,6.748637610000E-12,6.117000000000E-17,1.106954719913E-08
156,8.290000000000E-18,1.749910114000E-11,4.685000000000E-17,9.189037509450E-09
157,8.470000000000E-18,5.107937400000E-12,3.135000000000E-17,7.169760593430E-09
158,5.340000000000E-18,1.357626606000E-11,2.888000000000E-17,7.448768953100E-09
159,1.645000000000E-17,3.865482860000E-12,2.549000000000E-17,7.333754436070E-09
160,2.231000000000E-17,1.053827591000E-11,2.245000000000E-17,7.145342732130E-09
161,7.240000000000E-18,2.924715060000E-12,1.952000000000E-17,6.670552371900E-09
162,2.110000000000E-18,8.184267780000E-12,1.549000000000E-17,6.112679682260E-09
163,6.320000000000E-18,2.212243120000E-12,1.159000000000E-17,5.444301561260E-09
164,1.525000000000E-17,6.359192350000E-12,8.710000000000E-18,4.694981716310E-09
165,3.494000000000E-17,1.672815150000E-12,7.480000000000E-18,3.970264137210E-09
166,1.090000000000E-17,4.943472860000E-12,4.570000000000E-18,3.175403904370E-09
167,5.380000000000E-18,1.264377210000E-12,3.550000000000E-18,2.736492984900E-09
168,1.860000000000E-17,3.844669530000E-12,3.840000000000E-18,2.767098189180E-09
169,1.061000000000E-17,9.552476500000E-13,3.960000000000E-18,2.765143082890E-09
170,1.581000000000E-17,2.991462890000E-12,2.510000000000E-18,2.619930301200E-09
171,1.298000000000E-17,7.212651600000E-13,2.270000000000E-18,2.435800256370E-09
172,4.720000000000E-18,2.328641610000E-12,1.250000000000E-18,2.188201188830E-09
173,8.960000000000E-18,5.442316900000E-13,2.270000000000E-18,1.901764284660E-09
174,1.617000000000E-17,1.813419400000E-12,1.130000000000E-18,1.615097904090E-09
175,1.800000000000E-17,4.120912300000E-13,1.790000000000E-18,1.294449206420E-09
176,1.399000000000E-17,1.412792120000E-12,1.830000000000E-18,1.071365966050E-09
177,7.600000000000E-18,3.342023500000E-13,1.860000000000E-18,1.094014288860E-09
178,9.120000000000E-18,1.101126320000E-12,5.600000000000E-19,1.101312527270E-09
179,7.200000000000E-18,2.707815100000E-13,4.300000000000E-19,1.045504288540E-09
180,1.256000000000E-17,8.585191600000E-13,8.000000000000E-19,9.711066679800E-10
181,1.366000000000E-17,2.191870100000E-13,1.080000000000E-18,8.692495171400E-10
182,8.060000000000E-18,6.696356800000E-13,4.700000000000E-19,7.489117660800E-10
183,7.100000000000E-18,1.772795000000E-13,8.000000000000E-20,6.294771688300E-10
184,7.710000000000E-18,5.224907800000E-13,5.700000000000E-19,4.941198678300E-10
185,6.060000000000E-18,1.432926900000E-13,3.600000000000E-19,4.500164777700E-10
186,1.100000000000E-17,4.078622900000E-13,1.110000000000E-18,4.544407401100E-10
187,8.900000000000E-18,1.157548900000E-13,5.400000000000E-19,4.510355638500E-10
188,2.420000000000E-18,3.184495900000E-13,8.300000000000E-19,4.227166702800E-10
189,6.210000000000E-18,9.346922000000E-14,8.300000000000E-19,3.852863492900E-10
190,1.862000000000E-17,2.487410400000E-13,6.000000000000E-19,3.387813261100E-10
191,9.730000000000E-18,7.542204000000E-14,4.500000000000E-19,2.835501434600E-10
192,1.087000000000E-17,1.943778100000E-13,5.500000000000E-19,2.315005999700E-10
193,1.790000000000E-18,6.081866000000E-14,6.600000000000E-19,1.845916339700E-10
194,1.499000000000E-17,1.519088400000E-13,2.700000000000E-19,1.973489017700E-10
195,1.416000000000E-17,4.900693000000E-14,9.500000000000E-19,1.935393716600E-10
196,1.191000000000E-17,1.187531500000E-13,9.300000000000E-19,1.855232323600E-10
197,1.601000000000E-17,3.950909000000E-14,5.200000000000E-19,1.690883148900E-10
198,5.200000000000E-18,9.287606000000E-14,1.670000000000E-18,1.481526703500E-10
199,6.990000000000E-18,3.183231000000E-14,5.300000000000E-19,1.257114735700E-10
200,2.780000000000E-18,7.266107000000E-14,7.700000000000E-19,9.925718439000E-11
201,1.153000000000E-17,2.562546000000E-14,9.200000000000E-19,8.387469560000E-11
202,6.900000000000E-19,5.688063000000E-14,7.600000000000E-19,8.613518924000E-11
203,1.465000000000E-17,2.060667000000E-14,2.100000000000E-19,8.652632280000E-11
204,7.720000000000E-18,4.448799000000E-14,4.600000000000E-19,8.126118378000E-11
205,1.377000000000E-17,1.657160000000E-14,1.790000000000E-18,7.374459927000E-11
206,8.390000000000E-18,3.484328000000E-14,9.800000000000E-19,6.425271122000E-11
207,1.971000000000E-17,1.333086000000E-14,8.000000000000E-19,5.260873157000E-11
208,2.470000000000E-18,2.729128000000E-14,1.770000000000E-18,4.184906819000E-11
209,9.900000000000E-18,1.070942000000E-14,7.500000000000E-19,3.834394195000E-11
210,7.540000000000E-18,2.139178000000E-14,1.900000000000E-19,4.012857191000E-11
211,9.370000000000E-18,8.607130000000E-15,6.400000000000E-19,3.858909765000E-11
212,1.006000000000E-17,1.675231000000E-14,6.000000000000E-19,3.593021704000E-11
213,6.520000000000E-18,6.930820000000E-15,4.900000000000E-19,3.185420459000E-11
214,2.200000000000E-19,1.312846000000E-14,6.500000000000E-19,2.664590937000E-11
215,1.277000000000E-17,5.547890000000E-15,4.100000000000E-19,2.157916623000E-11
216,1.157000000000E-17,1.029047000000E-14,3.100000000000E-19,1.746227836000E-11
217,3.830000000000E-18,4.486130000000E-15,1.800000000000E-18,1.883491518000E-11
218,2.950000000000E-18,8.047160000000E-15,2.080000000000E-18,1.839335239000E-11
219,7.600000000000E-18,3.565010000000E-15,1.510000000000E-18,1.738617022000E-11
220,3.470000000000E-18,6.326280000000E-15,1.800000000000E-19,1.554619538000E-11
221,2.523000000000E-17,2.867150000000E-15,1.170000000000E-18,1.311227819000E-11
222,6.000000000000E-18,4.940470000000E-15,5.100000000000E-19,1.067334592000E-11
223,1.569000000000E-17,2.301690000000E-15,1.510000000000E-18,8.264308190000E-12
224,1.002000000000E-17,3.875350000000E-15,7.700000000000E-19,9.039072370000E-12
225,1.162000000000E-17,1.847600000000E-15,8.700000000000E-19,8.871758770000E-12
226,2.040000000000E-17,3.030470000000E-15,1.180000000000E-18,8.409147480000E-12
227,6.720000000000E-18,1.473270000000E-15,2.500000000000E-19,7.512813840000E-12
228,2.163000000000E-17,2.369480000000E-15,5.900000000000E-19,6.302893530000E-12
229,1.723000000000E-17,1.186750000000E-15,9.700000000000E-19,5.092455150000E-12
230,7.060000000000E-18,1.854350000000E-15,5.300000000000E-19,4.095990570000E-12
231,7.050000000000E-18,9.180100000000E-16,6.200000000000E-19,4.452898100000E-12
232,1.252000000000E-17,1.440420000000E-15,8.500000000000E-19,4.341174330000E-12
233,8.640000000000E-18,7.372400000000E-16,1.080000000000E-18,4.069441690000E-12
234,7.910000000000E-18,1.135850000000E-15,1.050000000000E-18,3.595429700000E-12
235,6.890000000000E-18,5.889800000000E-16,1.650000000000E-18,2.954658920000E-12
236,7.750000000000E-18,8.931400000000E-16,4.800000000000E-19,2.335604710000E-12
237,1.102000000000E-17,4.722400000000E-16,1.470000000000E-18,2.114122240000E-12
238,4.590000000000E-18,7.084400000000E-16,4.000000000000E-19,2.239645870000E-12
239,1.039000000000E-17,3.740000000000E-16,4.500000000000E-19,2.143281830000E-12
240,7.750000000000E-18,5.463100000000E-16,1.050000000000E-18,1.957692640000E-12
241,9.880000000000E-18,2.892700000000E-16,7.700000000000E-19,1.690928040000E-12
242,5.830000000000E-18,4.135800000000E-16,6.700000000000E-19,1.335522350000E-12
243,7.470000000000E-18,2.225800000000E-16,8.500000000000E-19,1.057991800000E-12
244,1.969000000000E-17,3.432300000000E-16,5.700000000000E-19,1.114813800000E-12
245,1.740000000000E-18,1.889800000000E-16,2.770000000000E-18,1.132195640000E-12
246,1.293000000000E-17,2.864900000000E-16,1.650000000000E-18,1.051860790000E-12
247,1.164000000000E-17,1.255800000000E-16,3.300000000000E-19,9.212027200000E-13
248,7.720000000000E-18,2.296600000000E-16,1.460000000000E-18,7.669305900000E-13
249,1.006000000000E-17,7.565000000000E-17,1.540000000000E-18,5.662522100000E-13
250,5.830000000000E-18,2.033100000000E-16,1.920000000000E-18,5.838201900000E-13
251,7.810000000000E-18,6.103000000000E-17,1.210000000000E-18,5.858293800000E-13
252,8.890000000000E-18,1.643900000000E-16,1.670000000000E-18,5.627531600000E-13
253,1.992000000000E-17,8.671000000000E-17,1.000000000000E-19,5.018752600000E-13
254,1.227000000000E-17,1.366800000000E-16,1.920000000000E-18,4.129403700000E-13
255,3.820000000000E-18,3.587000000000E-17,3.030000000000E-18,3.243820500000E-13
256,5.010000000000E-18,1.091400000000E-16,2.200000000000E-19,2.960565000000E-13
257,1.231000000000E-17,4.746000000000E-17,1.820000000000E-18,3.146354000000E-13
258,2.260000000000E-17,8.722000000000E-17,1.800000000000E-19,2.989253100000E-13
259,1.416000000000E-17,6.200000000000E-17,1.110000000000E-18,2.677239800000E-13
260,1.101000000000E-17,7.677000000000E-17,8.500000000000E-19,2.257945900000E-13
261,4.970000000000E-18,3.513000000000E-17,4.400000000000E-19,1.688103100000E-13
262,8.830000000000E-18,7.003000000000E-17,1.160000000000E-18,1.633433800000E-13
263,4.660000000000E-18,4.060000000000E-17,1.790000000000E-18,1.660560300000E-13
264,1.827000000000E-17,5.939000000000E-17,1.830000000000E-18,1.609440000000E-13
265,7.690000000000E-18,2.328000000000E-17,7.500000000000E-19,1.436139900000E-13
266,1.422000000000E-17,5.706000000000E-17,2.500000000000E-18,1.172458800000E-13
267,7.700000000000E-18,2.015000000000E-17,2.210000000000E-18,9.096944000000E-14
268,6.110000000000E-18,6.247000000000E-17,8.800000000000E-19,8.708133000000E-14
269,1.691000000000E-17,4.728000000000E-17,2.430000000000E-18,9.165863000000E-14
270,6.860000000000E-18,4.582000000000E-17,1.130000000000E-18,8.606248000000E-14
271,4.660000000000E-18,3.780000000000E-17,3.000000000000E-19,7.533073000000E-14
272,1.260000000000E-17,3.113000000000E-17,1.710000000000E-18,6.201977000000E-14
273,9.520000000000E-18,4.181000000000E-17,9.400000000000E-19,4.387179000000E-14
274,4.250000000000E-18,5.804000000000E-17,8.100000000000E-19,5.011747000000E-14
275,3.290000000000E-18,1.678000000000E-17,7.300000000000E-19,4.947227000000E-14
276,6.320000000000E-18,4.832000000000E-17,4.900000000000E-19,4.602728000000E-14
277,4.000000000000E-18,4.804000000000E-17,1.080000000000E-18,3.965489000000E-14
278,1.457000000000E-17,4.631000000000E-17,1.030000000000E-18,3.030238000000E-14
279,1.918000000000E-17,2.960000000000E-17,2.190000000000E-18,2.661236000000E-14
280,2.220000000000E-18,3.213000000000E-17,1.000000000000E-18,2.765419000000E-14
281,1.730000000000E-17,3.846000000000E-17,2.460000000000E-18,2.723215000000E-14
282,2.177000000000E-17,4.284000000000E-17,4.600000000000E-19,2.435610000000E-14
283,1.187000000000E-17,4.375000000000E-17,1.960000000000E-18,1.970149000000E-14
284,1.628000000000E-17,2.884000000000E-17,2.180000000000E-18,1.503347000000E-14
285,2.200000000000E-18,3.892000000000E-17,1.730000000000E-18,1.521619000000E-14
286,2.240000000000E-17,5.314000000000E-17,1.380000000000E-18,1.581753000000E-14
287,9.190000000000E-18,4.616000000000E-17,9.400000000000E-19,1.460795000000E-14
288,5.750000000000E-18,4.126000000000E-17,1.710000000000E-18,1.233853000000E-14
289,2.315000000000E-17,3.900000000000E-17,1.410000000000E-18,9.780930000000E-15
290,6.380000000000E-18,2.336000000000E-17,6.300000000000E-19,8.319140000000E-15
291,1.604000000000E-17,2.564000000000E-17,9.700000000000E-19,9.102010000000E-15
292,6.940000000000E-18,2.759000000000E-17,1.460000000000E-18,8.631520000000E-15
293,1.488000000000E-17,2.800000000000E-17,2.870000000000E-18,7.545660000000E-15
294,4.510000000000E-18,1.003000000000E-17,2.860000000000E-18,6.141280000000E-15
295,3.830000000000E-18,5.017000000000E-17,1.980000000000E-18,4.567070000000E-15
296,6.020000000000E-18,2.247000000000E-17,2.090000000000E-18,5.221890000000E-15
297,7.710000000000E-18,3.539000000000E-17,1.540000000000E-18,5.065760000000E-15
298,1.665000000000E-17,2.673000000000E-17,1.300000000000E-19,4.541880000000E-15
299,1.264000000000E-17,4.242000000000E-17,9.900000000000E-19,3.768610000000E-15
300,1.042000000000E-17,3.619000000000E-17,9.500000000000E-19,2.621130000000E-15
301,1.308000000000E-17,4.910000000000E-17,1.500000000000E-18,3.011530000000E-15
302,9.810000000000E-18,3.468000000000E-17,3.460000000000E-18,2.974870000000E-15
303,6.560000000000E-18,5.147000000000E-17,1.120000000000E-18,2.718960000000E-15
304,5.100000000000E-18,3.520000000000E-17,3.470000000000E-18,2.270280000000E-15
305,3.600000000000E-18,4.403000000000E-17,3.170000000000E-18,1.605020000000E-15
306,1.930000000000E-17,1.943000000000E-17,2.290000000000E-18,1.760040000000E-15
307,5.970000000000E-18,3.925000000000E-17,4.930000000000E-18,1.751980000000E-15
308,1.055000000000E-17,3.944000000000E-17,3.340000000000E-18,1.609010000000E-15
309,6.880000000000E-18,3.032000000000E-17,2.030000000000E-18,1.359040000000E-15
310,5.350000000000E-18,1.374000000000E-17,2.010000000000E-18,9.556300000000E-16
311,9.340000000000E-18,3.364000000000E-17,6.800000000000E-19,1.039020000000E-15
312,8.970000000000E-18,1.972000000000E-17,2.510000000000E-18,1.043230000000E-15
313,4.930000000000E-18,1.721000000000E-17,2.970000000000E-18,9.530400000000E-16
314,8.350000000000E-18,4.051000000000E-17,3.990000000000E-18,8.000600000000E-16
315,1.235000000000E-17,5.882000000000E-17,1.890000000000E-18,5.600900000000E-16
316,1.763000000000E-17,2.838000000000E-17,3.490000000000E-18,6.251600000000E-16
317,2.187000000000E-17,4.134000000000E-17,7.940000000000E-18,6.119000000000E-16
318,1.034000000000E-17,4.486000000000E-17,2.680000000000E-18,5.583900000000E-16
319,6.000000000000E-19,2.488000000000E-17,5.840000000000E-18,4.767400000000E-16
320,2.187000000000E-17,4.120000000000E-17,2.570000000000E-18,3.112400000000E-16
321,4.700000000000E-19,4.292000000000E-17,2.230000000000E-18,3.943600000000E-16
322,5.200000000000E-18,3.787000000000E-17,1.880000000000E-18,3.713200000000E-16
323,3.230000000000E-18,4.928000000000E-17,5.800000000000E-19,3.415200000000E-16
324,1.305000000000E-17,4.636000000000E-17,3.920000000000E-18,2.606000000000E-16
325,9.640000000000E-18,4.880000000000E-17,4.240000000000E-18,2.017200000000E-16
326,7.540000000000E-18,1.981000000000E-17,5.750000000000E-18,2.266100000000E-16
327,7.870000000000E-18,2.470000000000E-17,1.100000000000E-18,2.207600000000E-16
328,9.410000000000E-18,4.535000000000E-17,2.980000000000E-18,1.892000000000E-16
329,7.320000000000E-18,5.958000000000E-17,1.100000000000E-18,1.459200000000E-16
330,8.480000000000E-18,4.063000000000E-17,6.790000000000E-18,1.432800000000E-16


==> image/linear-phase/en/img6.csv <==
10,2.901584586909E-02,1.606726998302E+00,1.257167940133E-05,9.944344220429E-05
11,8.013206602940E-02,2.042878966190E+00,2.614579869662E-06,1.019294600585E-05
12,2.217683834835E-02,1.462099145953E+00,8.697924449524E-06,8.533223400157E-05
13,5.760280422672E-02,1.925715874011E+00,1.782993596074E-06,9.077739855795E-06
14,1.687124410468E-01,3.131998624384E+00,5.785501173002E-06,7.120477917277E-05
15,1.009103899094E-01,2.177837718652E+00,1.167004667639E-06,7.701888953130E-06
16,1.358715641543E-01,2.818049228589E+00,3.709062589471E-06,5.768248540471E-05
17,1.145508296368E-01,2.314543245310E+00,7.354400575150E-07,6.259755273891E-06
18,3.054539625342E-02,8.745419870142E-01,2.290422970671E-06,4.521357696816E-05
19,8.176323535858E-02,2.003041480272E+00,4.455641384507E-07,4.874980722626E-06
20,1.699522841082E-02,4.938098543294E-01,1.356320312487E-06,3.408046942252E-05
21,4.321221392123E-02,1.458654444940E+00,2.578134096033E-07,3.618453275893E-06
22,1.867544302143E-02,8.296620222096E-01,7.622806148925E-07,2.442335525134E-05
23,1.905272881775E-02,9.573461016937E-01,1.404072955657E-07,2.524749719069E-06
24,1.025985619387E-02,6.796213578081E-01,3.978145588346E-07,1.627058912895E-05
25,7.609569229724E-03,5.976897787202E-01,6.970582039536E-08,1.604753540073E-06
26,4.448966031617E-03,4.548661624516E-01,1.831348238293E-07,9.569334258360E-06
27,2.902078854654E-03,3.660265482541E-01,2.899977471369E-08,8.546171932447E-07
28,1.747884293802E-03,2.840657462819E-01,6.303529686848E-08,4.212755377307E-06
29,1.086790896193E-03,2.227909359989E-01,6.929576093060E-09,2.618830618249E-07
30,6.603408868725E-04,1.736147612790E-01,6.353381877200E-10,6.218802236225E-08
31,4.047316496151E-04,1.353937027781E-01,3.976324492480E-09,1.904337453309E-07
32,2.466422284265E-04,1.055825225488E-01,2.793805054942E-08,3.035924742867E-06
33,1.504430259270E-04,8.224372003585E-02,8.482668382380E-09,5.211754507050E-07
34,9.166024447257E-05,6.411513147407E-02,3.766661250666E-08,5.237812048958E-06
35,5.592877251278E-05,4.995492397857E-02,9.533465036700E-09,7.493372028332E-07
36,3.411563601130E-05,3.894543056817E-02,3.764514463505E-08,6.694060741472E-06
37,2.077650944207E-05,3.033942115399E-02,8.884507080770E-09,8.930184619033E-07
38,1.265400668625E-05,2.364485278994E-02,3.318350513017E-08,7.544352947595E-06
39,7.724746030906E-06,1.842685166174E-02,7.538348438990E-09,9.688177470068E-07
40,4.724558310729E-06,1.436612696363E-02,2.722875816073E-08,7.914484237969E-06
41,2.955092215888E-06,1.120413751852E-02,6.034319781860E-09,9.915249983484E-07
42,1.203163269389E-06,8.530484300647E-03,2.129968073535E-08,7.915021159239E-06
43,2.524816327400E-10,6.585611475631E-03,4.636551550250E-09,9.740111893403E-07
44,1.250386892179E-06,5.565848607259E-03,1.608414894509E-08,7.641092891587E-06
45,1.037230520268E-06,4.290035336369E-03,3.452565480650E-09,9.272458522927E-07
46,5.382222535790E-09,3.075041979824E-03,1.181039704227E-08,7.172933748967E-06
47,2.064237281483E-07,2.392110067533E-03,2.505915032980E-09,8.603945831056E-07
48,1.794409244866E-07,2.019477145136E-03,8.470632506740E-09,6.576894205598E-06
49,2.509284113394E-07,1.603887077278E-03,1.779199638080E-09,7.809634813785E-07
50,9.648726992080E-09,1.164142443257E-03,5.950726238180E-09,5.906717673602E-06
51,8.896468371760E-08,8.665328606853E-04,1.238472235540E-09,6.949679120919E-07
52,1.108239716672E-08,7.189789369017E-04,4.101750691370E-09,5.204940842404E-06
53,6.871215618839E-08,6.030963293326E-04,8.462877975500E-10,6.071103070019E-07
54,1.350311843899E-08,4.512765672971E-04,2.776597666090E-09,4.504320414402E-06
55,3.152856119049E-08,3.111619425954E-04,5.680439489800E-10,5.209568815106E-07
56,7.873112508780E-09,2.469038599945E-04,1.846394819720E-09,3.829221892244E-06
57,2.039077853311E-08,2.286323081403E-04,3.745244636300E-10,4.391067628964E-07
58,8.629930136130E-09,1.815185268643E-04,1.205805520190E-09,3.196929614729E-06
59,1.054594937768E-08,1.102219725043E-04,2.424177192300E-10,3.633495545041E-07
60,5.749133096410E-09,7.875340899097E-05,7.726539293200E-10,2.618853878879E-06
61,6.341232524430E-09,8.766732865589E-05,1.538542778000E-10,2.948091138584E-07
62,4.313949172170E-09,7.692907477493E-05,4.850170041600E-10,2.101622579442E-06
63,3.467944039910E-09,3.819498619074E-05,9.555353405000E-11,2.340725260970E-07
64,2.843267855650E-09,2.101068164262E-05,2.975090115900E-10,1.648052749899E-06
65,2.025947153470E-09,3.414616713259E-05,5.789344690000E-11,1.813040688941E-07
66,1.921077372100E-09,3.481046521004E-05,1.776375223800E-10,1.258002745321E-06
67,1.137926725650E-09,1.275081629899E-05,3.405506500000E-11,1.363445064987E-07
68,1.240129010540E-09,2.617293438972E-06,1.026218314700E-10,9.291093303946E-07
69,6.580515187100E-10,1.358171950794E-05,1.930198305000E-11,9.879640087243E-08
70,8.024540718600E-10,1.691557701048E-05,5.679706506000E-11,6.574161765067E-07
71,3.746532475900E-10,3.972484727673E-06,1.040618763000E-11,6.809634551214E-08
72,5.093373748800E-10,2.261873470539E-06,2.959109530000E-11,4.379016224922E-07
73,2.161500479100E-10,5.550270559562E-06,5.208279760000E-12,4.357515351009E-08
74,3.223881983900E-10,8.786796304098E-06,1.400098854000E-11,2.649142912976E-07
75,1.240037671300E-10,1.064176237039E-06,2.290791960000E-12,2.450709443675E-08
76,2.021216096200E-10,2.840791433145E-06,5.476832970000E-12,1.325254723612E-07
77,7.159774081000E-11,2.344735005768E-06,7.415972000000E-13,1.014929462558E-08
78,1.262871609200E-10,4.817812743727E-06,1.123007490000E-12,3.480720983199E-08
79,4.127645385000E-11,1.713811879432E-07,1.367753000000E-14,2.275940030000E-10
80,7.847948460000E-11,2.284864627845E-06,8.614830400000E-13,3.395512958516E-08
81,2.387828349000E-11,1.029268326329E-06,3.279748400000E-13,7.316381109140E-09
82,4.862594299000E-11,2.745885956092E-06,1.567515150000E-12,7.910733737362E-08
83,1.381510604000E-11,5.922070096180E-08,4.120021100000E-13,1.175694933027E-08
84,3.002574970000E-11,1.600557603157E-06,1.635001760000E-12,1.055198176353E-07
85,8.010009550000E-12,4.708605564057E-07,3.871240500000E-13,1.412551176408E-08
86,1.849709827000E-11,1.604763854590E-06,1.424215170000E-12,1.175224048078E-07
87,4.647592530000E-12,8.989030679171E-08,3.200014000000E-13,1.492859817512E-08
88,1.136835876000E-11,1.052284904740E-06,1.126776370000E-12,1.188734478829E-07
89,2.700756500000E-12,2.244679643411E-07,2.448035500000E-13,1.460091857537E-08
90,6.974426370000E-12,9.520134698639E-07,8.359973900000E-13,1.127566139857E-07
91,1.570879440000E-12,7.111007843045E-08,1.771283100000E-13,1.350632270105E-08
92,4.271579310000E-12,6.686243987226E-07,5.903700900000E-13,1.017994398766E-07
93,9.148003400000E-13,1.111735489351E-07,1.224939600000E-13,1.194114651864E-08
94,2.612567250000E-12,5.694612954465E-07,3.996818100000E-13,8.810825333877E-08
95,5.332447700000E-13,4.746857550867E-08,8.135726000000E-14,1.013931127115E-08
96,1.595884630000E-12,4.164280246412E-07,2.601411100000E-13,7.331468975965E-08
97,3.111536500000E-13,5.691281270285E-08,5.195953000000E-14,8.278615771360E-09
98,9.738021400000E-13,3.420428795382E-07,1.627251700000E-13,5.862963485469E-08
99,1.817267900000E-13,2.943146169092E-08,3.185086000000E-14,6.487737709550E-09
100,5.936438300000E-13,2.561527644152E-07,9.747901000000E-14,4.490102460817E-08
101,1.062324900000E-13,2.993447146540E-08,1.863800000000E-14,4.853533691920E-09
102,3.615944800000E-13,2.058012991053E-07,5.548191000000E-14,3.267252009296E-08
103,6.215595000000E-14,1.756772982962E-08,1.029751000000E-14,3.428299561330E-09
104,2.200857000000E-13,1.563004037867E-07,2.954056000000E-14,2.224063984885E-08
105,3.639443000000E-14,1.608231053635E-08,5.254670000000E-15,2.236721258550E-09
106,1.338707200000E-13,1.238770076328E-07,1.424123000000E-14,1.370846803809E-08
107,2.132960000000E-14,1.026851623523E-08,2.356090000000E-15,1.282311136830E-09
108,8.137826000000E-14,9.485840938358E-08,5.715020000000E-15,7.034555206120E-09
109,1.250652000000E-14,8.781073489650E-09,7.947600000000E-16,5.531842936800E-10
110,4.944547000000E-14,7.454373726363E-08,1.317940000000E-15,2.076083499910E-09
111,7.345370000000E-15,5.931475975320E-09,3.007000000000E-17,2.708342060000E-11
112,3.002747000000E-14,5.735517511569E-08,6.849900000000E-16,1.374226067330E-09
113,4.316100000000E-15,4.853093149900E-09,2.856700000000E-16,3.243918140500E-10
114,1.823366000000E-14,4.483044869748E-08,1.385270000000E-15,3.557634558220E-09
115,2.535600000000E-15,3.403888117330E-09,3.664100000000E-16,5.323541489900E-10
116,1.105936000000E-14,3.458781129583E-08,1.438600000000E-15,4.725208836100E-09
117,1.488680000000E-15,2.706679905330E-09,3.382800000000E-16,6.279666300100E-10
118,6.714680000000E-15,2.694198697429E-08,1.219240000000E-15,5.119584624540E-09
119,8.791600000000E-16,1.946808551170E-09,2.697000000000E-16,6.404923819400E-10
120,4.070800000000E-15,2.081823584994E-08,9.241900000000E-16,4.962124627000E-09
121,5.159000000000E-16,1.519968175850E-09,1.963500000000E-16,5.959802862600E-10
122,2.467920000000E-15,1.618011536244E-08,6.475600000000E-16,4.444801682380E-09
123,3.055700000000E-16,1.111862015540E-09,1.331900000000E-16,5.164978862500E-10
124,1.497790000000E-15,1.251276282772E-08,4.247900000000E-16,3.726062526480E-09
125,1.788800000000E-16,8.580627076400E-10,8.463000000000E-17,4.198163371900E-10
126,9.127100000000E-16,9.710766898710E-09,2.612400000000E-16,2.929899683460E-09
127,1.057400000000E-16,6.348602119300E-10,5.022000000000E-17,3.194510977100E-10
128,5.477400000000E-16,7.512856977160E-09,1.496000000000E-16,2.147371103960E-09
129,6.364000000000E-17,4.864077599900E-10,2.771000000000E-17,2.249655961900E-10
130,3.325500000000E-16,5.824785287890E-09,7.846000000000E-17,1.439852450920E-09
131,3.727000000000E-17,3.626791632900E-10,1.359000000000E-17,1.424523459800E-10
132,2.046600000000E-16,4.507247621790E-09,3.600000000000E-17,8.433779529900E-10
133,2.120000000000E-17,2.766514584700E-10,5.590000000000E-18,7.511601847000E-11
134,1.233600000000E-16,3.492191552430E-09,1.235000000000E-17,3.735148984800E-10
135,1.316000000000E-17,2.073835708200E-10,1.450000000000E-18,2.389483066000E-11
136,7.646000000000E-17,2.702433783260E-09,7.700000000000E-19,3.031675282000E-11
137,5.800000000000E-18,1.577869139600E-10,5.100000000000E-19,1.193057509000E-11
138,4.959000000000E-17,2.092878771330E-09,4.180000000000E-18,1.969963157500E-10
139,7.120000000000E-18,1.187249638900E-10,1.170000000000E-18,3.417866080000E-11
140,2.891000000000E-17,1.619567149720E-09,5.190000000000E-18,3.258790743900E-10
141,1.630000000000E-18,9.020660456000E-11,1.220000000000E-18,4.528448066000E-11
142,1.895000000000E-17,1.253866086050E-09,4.860000000000E-18,3.769802323600E-10
143,4.150000000000E-18,6.805859413000E-11,1.200000000000E-18,4.790746447000E-11
144,9.690000000000E-18,9.702680966900E-10,3.590000000000E-18,3.714107719700E-10
145,3.010000000000E-18,5.167803902000E-11,6.200000000000E-19,4.463420622000E-11
146,8.710000000000E-18,7.510154538200E-10,2.420000000000E-18,3.287642227300E-10
147,1.140000000000E-18,3.906800664000E-11,3.700000000000E-19,3.777316692000E-11
148,3.390000000000E-18,5.811278172500E-10,1.510000000000E-18,2.658374554300E-10
149,1.400000000000E-18,2.966048110000E-11,3.700000000000E-19,2.923234779000E-11
150,4.660000000000E-18,4.497415497500E-10,6.700000000000E-19,1.959622644400E-10
151,9.400000000000E-19,2.245753366000E-11,3.500000000000E-19,2.046710243000E-11
152,2.940000000000E-18,3.479919620700E-10,5.800000000000E-19,1.288346824200E-10
153,1.140000000000E-18,1.705220383000E-11,2.300000000000E-19,1.248313810000E-11
154,3.550000000000E-18,2.692872736900E-10,9.000000000000E-20,7.071917359000E-11
155,1.920000000000E-18,1.292696386000E-11,1.300000000000E-19,5.879242710000E-12
156,4.350000000000E-18,2.083574009900E-10,8.000000000000E-20,2.490647194000E-11
157,1.610000000000E-18,9.818713550000E-12,1.000000000000E-20,9.150278300000E-13
158,9.900000000000E-19,1.612227576100E-10,1.500000000000E-19,7.685692560000E-12
159,2.050000000000E-18,7.450921390000E-12,0.000000000000E+00,2.409283560000E-12
160,6.110000000000E-18,1.247414730100E-10,4.000000000000E-20,2.786297757000E-11
161,2.110000000000E-18,5.661789610000E-12,9.000000000000E-20,4.271669790000E-12
162,1.380000000000E-18,9.651856354000E-11,1.000000000000E-19,3.752958589000E-11
163,1.170000000000E-18,4.300151380000E-12,7.000000000000E-20,4.953681360000E-12
164,1.440000000000E-18,7.467779878000E-11,1.600000000000E-19,3.914027295000E-11
165,1.190000000000E-18,3.269174210000E-12,2.000000000000E-20,4.777658370000E-12
166,1.420000000000E-18,5.778071294000E-11,6.000000000000E-20,3.526048467000E-11
167,1.500000000000E-18,2.484824030000E-12,7.000000000000E-20,4.058581850000E-12
168,3.630000000000E-18,4.470585162000E-11,6.000000000000E-20,2.824746038000E-11
169,1.500000000000E-18,1.890053760000E-12,1.200000000000E-19,3.071217960000E-12
170,3.280000000000E-18,3.459030368000E-11,4.000000000000E-20,2.005008426000E-11
171,2.410000000000E-18,1.437557270000E-12,1.500000000000E-19,2.031550810000E-12
172,1.250000000000E-18,2.676337843000E-11,5.000000000000E-20,1.211418814000E-11
173,2.440000000000E-18,1.094040580000E-12,3.000000000000E-20,1.090351110000E-12
174,3.480000000000E-18,2.070783193000E-11,1.300000000000E-19,5.372966830000E-12
175,1.770000000000E-18,8.326055800000E-13,9.000000000000E-20,3.360745800000E-13
176,2.870000000000E-18,1.602248637000E-11,7.000000000000E-20,2.989162500000E-13
177,2.790000000000E-18,6.339993600000E-13,2.100000000000E-19,1.959346500000E-13
178,1.140000000000E-18,1.239745112000E-11,1.100000000000E-19,3.006360680000E-12
179,1.990000000000E-18,4.827880700000E-13,1.400000000000E-19,5.107973400000E-13
180,2.400000000000E-18,9.592692740000E-12,8.000000000000E-20,4.705724940000E-12
181,5.380000000000E-18,3.678025800000E-13,2.700000000000E-19,6.404660300000E-13
182,2.850000000000E-18,7.422580350000E-12,1.000000000000E-20,5.120681450000E-12
183,1.140000000000E-18,2.802179100000E-13,2.000000000000E-20,6.309938700000E-13
184,1.330000000000E-18,5.743524040000E-12,6.000000000000E-20,4.638542360000E-12
185,2.790000000000E-18,2.136129800000E-13,0.000000000000E+00,5.319694500000E-13
186,5.660000000000E-18,4.444338670000E-12,2.200000000000E-19,3.640000480000E-12
187,3.330000000000E-18,1.628339400000E-13,1.300000000000E-19,3.887655600000E-13
188,5.730000000000E-18,3.439125830000E-12,1.400000000000E-19,2.450036940000E-12
189,1.110000000000E-18,1.241727800000E-13,1.800000000000E-19,2.377455500000E-13
190,5.310000000000E-18,2.661312140000E-12,6.000000000000E-20,1.311447570000E-12
191,3.130000000000E-18,9.470181000000E-14,3.000000000000E-20,1.041546900000E-13
192,4.890000000000E-18,2.059492900000E-12,5.000000000000E-20,3.776578100000E-13
193,3.000000000000E-18,7.227227000000E-14,4.000000000000E-20,2.179390000000E-15
194,1.590000000000E-18,1.593743370000E-12,5.000000000000E-20,2.799788300000E-13
195,8.100000000000E-19,5.512295000000E-14,3.000000000000E-20,6.348838000000E-14
196,1.340000000000E-18,1.233405900000E-12,1.400000000000E-19,6.557245300000E-13
197,1.180000000000E-18,4.209881000000E-14,6.000000000000E-20,9.523868000000E-14
198,2.410000000000E-18,9.545404800000E-13,2.100000000000E-19,7.888446800000E-13
199,5.540000000000E-18,3.214464000000E-14,2.000000000000E-20,9.987463000000E-14
200,2.810000000000E-18,7.387687500000E-13,2.100000000000E-19,7.429737300000E-13
201,8.400000000000E-19,2.453853000000E-14,2.000000000000E-20,8.613833000000E-14
202,2.030000000000E-18,5.717548800000E-13,2.000000000000E-20,5.883969600000E-13
203,2.360000000000E-18,1.874195000000E-14,0.000000000000E+00,6.272878000000E-14
204,1.360000000000E-18,4.425428100000E-13,6.000000000000E-20,3.889413300000E-13
205,3.320000000000E-18,1.434107000000E-14,2.300000000000E-19,3.695317000000E-14
206,2.350000000000E-18,3.425162700000E-13,1.400000000000E-19,1.940111900000E-13
207,3.000000000000E-18,1.093662000000E-14,0.000000000000E+00,1.401985000000E-14
208,2.180000000000E-18,2.651308000000E-13,3.700000000000E-19,3.539904000000E-14
209,2.530000000000E-18,8.379260000000E-15,7.000000000000E-20,3.113170000000E-15
210,4.320000000000E-18,2.052112800000E-13,1.000000000000E-20,7.209721000000E-14
211,1.540000000000E-18,6.400260000000E-15,7.000000000000E-20,1.348528000000E-14
212,1.340000000000E-18,1.588612100000E-13,1.800000000000E-19,1.275089400000E-13
213,1.720000000000E-18,4.918160000000E-15,0.000000000000E+00,1.763154000000E-14
214,3.310000000000E-18,1.229563300000E-13,1.000000000000E-20,1.392784500000E-13
215,1.980000000000E-18,3.751070000000E-15,1.300000000000E-19,1.699797000000E-14
216,1.590000000000E-18,9.520748000000E-14,6.000000000000E-20,1.206819800000E-13
217,1.220000000000E-18,2.884630000000E-15,2.700000000000E-19,1.338722000000E-14
218,1.420000000000E-18,7.368596000000E-14,1.600000000000E-19,8.589967000000E-14
219,4.090000000000E-18,2.196240000000E-15,1.000000000000E-19,8.524650000000E-15
220,2.220000000000E-18,5.707327000000E-14,5.000000000000E-20,4.719438000000E-14
221,2.770000000000E-18,1.695640000000E-15,4.000000000000E-20,3.772210000000E-15
222,1.690000000000E-18,4.416649000000E-14,1.200000000000E-19,1.333674000000E-14
223,8.400000000000E-19,1.283700000000E-15,1.600000000000E-19,3.930000000000E-18
224,2.750000000000E-18,3.421265000000E-14,7.000000000000E-20,1.083979000000E-14
225,2.720000000000E-18,1.016110000000E-15,2.000000000000E-19,2.394910000000E-15
226,9.800000000000E-19,2.648088000000E-14,2.000000000000E-20,2.402208000000E-14
227,3.060000000000E-18,7.624100000000E-16,3.000000000000E-20,3.434990000000E-15
228,1.120000000000E-18,2.052438000000E-14,2.000000000000E-20,2.748827000000E-14
229,1.820000000000E-18,5.993500000000E-16,0.000000000000E+00,3.389630000000E-15
230,2.150000000000E-18,1.588942000000E-14,7.000000000000E-20,2.399183000000E-14
231,3.180000000000E-18,4.614400000000E-16,0.000000000000E+00,2.653400000000E-15
232,1.300000000000E-18,1.230624000000E-14,9.000000000000E-20,1.672866000000E-14
233,2.140000000000E-18,3.545300000000E-16,1.200000000000E-19,1.624400000000E-15
234,1.910000000000E-18,9.517130000000E-15,2.800000000000E-19,8.552280000000E-15
235,3.280000000000E-18,2.797200000000E-16,1.800000000000E-19,6.216100000000E-16
236,4.190000000000E-18,7.388620000000E-15,1.000000000000E-20,1.516650000000E-15
237,1.400000000000E-18,2.250800000000E-16,4.000000000000E-20,1.499200000000E-16
238,1.250000000000E-18,5.716130000000E-15,5.000000000000E-20,3.278090000000E-15
239,5.040000000000E-18,1.619800000000E-16,1.100000000000E-19,6.069200000000E-16
240,1.790000000000E-18,4.445230000000E-15,1.000000000000E-20,5.589290000000E-15
241,2.090000000000E-18,1.355300000000E-16,3.100000000000E-19,7.604100000000E-16
242,4.500000000000E-18,3.442560000000E-15,8.000000000000E-20,5.795010000000E-15
243,1.500000000000E-18,8.804000000000E-17,5.000000000000E-20,6.861400000000E-16
244,1.680000000000E-18,2.687850000000E-15,1.000000000000E-19,4.601720000000E-15
245,3.360000000000E-18,9.584000000000E-17,2.800000000000E-19,4.812700000000E-16
246,4.090000000000E-18,2.063890000000E-15,0.000000000000E+00,2.780930000000E-15
247,4.250000000000E-18,7.199000000000E-17,1.800000000000E-19,2.386100000000E-16
248,1.080000000000E-18,1.619690000000E-15,4.600000000000E-19,9.751200000000E-16
249,1.310000000000E-18,6.608000000000E-17,1.300000000000E-19,2.972000000000E-17
250,2.870000000000E-18,1.235670000000E-15,1.100000000000E-19,3.991700000000E-16
251,2.250000000000E-18,3.903000000000E-17,3.000000000000E-20,1.106000000000E-16
252,1.610000000000E-18,9.719300000000E-16,9.000000000000E-20,1.172790000000E-15
253,8.500000000000E-19,5.497000000000E-17,1.800000000000E-19,1.723900000000E-16
254,1.420000000000E-18,7.451700000000E-16,8.000000000000E-20,1.375740000000E-15
255,1.990000000000E-18,3.532000000000E-17,1.600000000000E-19,1.690200000000E-16
256,2.670000000000E-18,6.008600000000E-16,1.200000000000E-19,1.163800000000E-15
257,1.190000000000E-18,4.960000000000E-17,8.000000000000E-20,1.251900000000E-16
258,2.980000000000E-18,4.525500000000E-16,1.300000000000E-19,7.378300000000E-16
259,2.870000000000E-18,3.361000000000E-17,3.800000000000E-19,6.616000000000E-17
260,1.380000000000E-18,3.814200000000E-16,4.000000000000E-20,2.815600000000E-16
261,7.900000000000E-19,3.881000000000E-17,1.800000000000E-19,1.148000000000E-17
262,9.800000000000E-19,2.767400000000E-16,2.000000000000E-20,7.933000000000E-17
263,2.970000000000E-18,2.331000000000E-17,2.600000000000E-19,2.595000000000E-17
264,2.290000000000E-18,2.374400000000E-16,6.000000000000E-20,2.866500000000E-16
265,4.820000000000E-18,2.136000000000E-17,3.000000000000E-20,4.282000000000E-17
266,1.920000000000E-18,1.676200000000E-16,1.700000000000E-19,3.420000000000E-16
267,1.970000000000E-18,2.927000000000E-17,1.000000000000E-20,4.209000000000E-17
268,3.360000000000E-18,1.530900000000E-16,5.000000000000E-20,2.853200000000E-16
269,1.560000000000E-18,4.207000000000E-17,1.800000000000E-19,3.003000000000E-17
270,7.600000000000E-19,9.563000000000E-17,1.200000000000E-19,1.722800000000E-16
271,3.700000000000E-18,2.299000000000E-17,1.800000000000E-19,1.443000000000E-17
272,1.340000000000E-18,1.087500000000E-16,4.000000000000E-20,5.396000000000E-17
273,3.310000000000E-18,2.472000000000E-17,1.000000000000E-20,6.200000000000E-19
274,1.730000000000E-18,6.679000000000E-17,1.400000000000E-19,3.567000000000E-17
275,1.260000000000E-18,2.841000000000E-17,1.700000000000E-19,8.010000000000E-18
276,4.230000000000E-18,6.624000000000E-17,1.600000000000E-19,8.217000000000E-17
277,3.920000000000E-18,3.703000000000E-17,1.000000000000E-19,1.182000000000E-17
278,2.750000000000E-18,5.023000000000E-17,4.000000000000E-20,8.827000000000E-17
279,1.410000000000E-18,3.795000000000E-17,2.300000000000E-19,1.017000000000E-17
280,1.490000000000E-18,6.765000000000E-17,3.000000000000E-20,6.650000000000E-17
281,2.460000000000E-18,2.632000000000E-17,1.500000000000E-19,6.910000000000E-18
282,2.460000000000E-18,3.946000000000E-17,1.800000000000E-19,3.365000000000E-17
283,1.700000000000E-18,4.998000000000E-17,1.500000000000E-19,2.200000000000E-18
284,3.900000000000E-18,5.941000000000E-17,2.600000000000E-19,3.070000000000E-18
285,9.200000000000E-19,2.732000000000E-17,4.000000000000E-20,1.120000000000E-18
286,3.320000000000E-18,2.938000000000E-17,3.500000000000E-19,1.782000000000E-17
287,3.320000000000E-18,2.938000000000E-17,1.000000000000E-20,2.880000000000E-18
288,3.120000000000E-18,4.093000000000E-17,2.300000000000E-19,2.460000000000E-17
289,1.760000000000E-18,2.407000000000E-17,1.800000000000E-19,3.390000000000E-18
290,3.880000000000E-18,3.036000000000E-17,3.000000000000E-20,2.199000000000E-17
291,2.370000000000E-18,3.730000000000E-17,1.100000000000E-19,2.500000000000E-18
292,1.610000000000E-18,3.036000000000E-17,1.200000000000E-19,1.321000000000E-17
293,4.120000000000E-18,3.166000000000E-17,2.600000000000E-19,6.500000000000E-19
294,3.740000000000E-18,3.730000000000E-17,1.700000000000E-19,3.570000000000E-18
295,2.750000000000E-18,2.786000000000E-17,6.000000000000E-20,1.900000000000E-19
296,3.820000000000E-18,3.450000000000E-17,1.500000000000E-19,3.750000000000E-18
297,1.040000000000E-18,3.686000000000E-17,7.000000000000E-20,7.900000000000E-19
298,1.900000000000E-18,4.152000000000E-17,2.800000000000E-19,7.250000000000E-18
299,2.070000000000E-18,3.984000000000E-17,2.200000000000E-19,7.200000000000E-19
300,3.370000000000E-18,3.448000000000E-17,1.000000000000E-19,6.760000000000E-18
301,2.200000000000E-18,3.339000000000E-17,3.000000000000E-20,8.200000000000E-19
302,3.600000000000E-18,3.925000000000E-17,2.900000000000E-19,4.840000000000E-18
303,7.500000000000E-19,3.833000000000E-17,1.500000000000E-19,3.900000000000E-19
304,7.700000000000E-19,4.163000000000E-17,1.100000000000E-19,1.690000000000E-18
305,2.390000000000E-18,3.860000000000E-17,1.400000000000E-19,4.000000000000E-20
306,9.800000000000E-19,3.806000000000E-17,2.500000000000E-19,1.130000000000E-18
307,1.340000000000E-18,3.383000000000E-17,2.600000000000E-19,1.500000000000E-19
308,1.270000000000E-18,2.342000000000E-17,1.800000000000E-19,2.260000000000E-18
309,1.730000000000E-18,2.776000000000E-17,1.000000000000E-20,1.600000000000E-19
310,1.650000000000E-18,3.946000000000E-17,1.500000000000E-19,2.020000000000E-18
311,1.080000000000E-18,2.808000000000E-17,4.000000000000E-20,2.700000000000E-19
312,4.920000000000E-18,3.068000000000E-17,5.000000000000E-20,1.510000000000E-18
313,4.470000000000E-18,2.467000000000E-17,1.300000000000E-19,9.700000000000E-19
314,3.140000000000E-18,3.079000000000E-17,1.000000000000E-19,5.900000000000E-19
315,8.400000000000E-19,3.957000000000E-17,1.100000000000E-19,1.500000000000E-19
316,4.960000000000E-18,3.903000000000E-17,2.600000000000E-19,5.500000000000E-19
317,2.890000000000E-18,3.740000000000E-17,1.000000000000E-20,5.000000000000E-20
318,1.330000000000E-18,3.773000000000E-17,1.600000000000E-19,8.400000000000E-19
319,2.030000000000E-18,3.556000000000E-17,4.200000000000E-19,5.000000000000E-19
320,4.490000000000E-18,2.992000000000E-17,2.500000000000E-19,9.500000000000E-19
321,8.800000000000E-19,3.123000000000E-17,3.000000000000E-19,3.400000000000E-19
322,3.770000000000E-18,3.014000000000E-17,1.700000000000E-19,2.400000000000E-19
323,5.660000000000E-18,2.678000000000E-17,4.400000000000E-19,7.600000000000E-19
324,1.360000000000E-18,3.686000000000E-17,8.000000000000E-20,2.500000000000E-19
325,3.790000000000E-18,2.407000000000E-17,3.300000000000E-19,5.800000000000E-19
326,4.030000000000E-18,2.884000000000E-17,1.000000000000E-20,1.400000000000E-19
327,1.760000000000E-18,3.491000000000E-17,3.300000000000E-19,3.700000000000E-19
328,2.240000000000E-18,2.933000000000E-17,5.000000000000E-19,3.400000000000E-19
329,8.000000000000E-19,4.044000000000E-17,3.800000000000E-19,3.900000000000E-19
330,2.140000000000E-18,2.949000000000E-17,8.000000000000E-20,1.200000000000E-19


==> image/linear-phase/en/img7.csv <==
amplitude: 1/(x^2+alpha^2), ω= 20,ω=1000
10,1.839266863174E-05,1.454949453586E-07
11,9.840027968544E-05,1.211688400262E-07
12,1.345080882422E-04,9.040121417822E-08
13,1.572329567102E-04,7.328871654062E-08
14,5.608752805287E-05,5.272197238469E-08
15,9.835366448768E-07,4.023998476007E-08
16,4.072654434234E-05,2.583811221953E-08
17,6.594525521638E-05,1.651184087094E-08
18,8.177477682197E-07,6.123308262150E-09
19,4.102742638392E-05,9.511228302300E-10
20,8.121098963696E-06,8.578124866680E-09
21,1.381039358231E-05,1.398582606075E-08
22,3.605944812398E-06,1.962909486273E-08
23,3.429371379816E-06,2.376574105027E-08
24,1.093116943618E-06,2.793406488526E-08
25,5.656973307073E-07,3.107701712206E-08
26,1.657199942240E-07,3.411737562700E-08
27,1.260962347265E-07,3.646705530683E-08
28,6.047033603676E-08,3.862445715892E-08
29,1.179853025879E-08,4.032956023312E-08
30,1.490101605329E-08,4.178226557101E-08
31,1.743533364735E-08,4.295574236107E-08
32,1.403249365151E-08,4.383693212573E-08
33,1.152671144530E-08,4.456645995799E-08
34,9.798828668150E-09,4.497807472370E-08
35,8.532075393730E-09,4.533312362508E-08
36,7.287197659270E-09,4.535498920851E-08
37,6.361206796260E-09,4.539171155909E-08
38,5.485756466300E-09,4.508772557246E-08
39,4.843781680250E-09,4.485241602188E-08
40,4.148438119310E-09,4.427484379993E-08
41,5.983505130850E-09,4.380643549122E-08
42,1.016507841190E-09,4.299895543165E-08
43,4.223680471542E-08,4.233085113892E-08
44,4.054411127760E-09,4.133075138577E-08
45,3.560351888790E-08,4.049218521914E-08
46,1.794675335500E-09,3.933197038264E-08
47,2.782897868623E-08,3.834903076386E-08
48,3.257079124800E-10,3.705760878906E-08
49,2.193456699340E-08,3.595401147796E-08
50,5.946019718400E-10,3.455757463467E-08
51,1.743177065926E-08,3.335524697222E-08
52,1.151057697200E-09,3.187792458760E-08
53,1.396226354664E-08,3.059744361329E-08
54,1.466801295090E-09,2.906178019588E-08
55,1.126661310686E-08,2.772269471640E-08
56,1.624187594140E-09,2.614999107817E-08
57,9.155468043910E-09,2.477104912986E-08
58,1.678464837620E-09,2.318159327258E-08
59,7.489474277390E-09,2.178089047463E-08
60,1.666764157770E-09,2.019409765709E-08
61,6.165219804600E-09,1.878915788359E-08
62,1.614043497640E-09,1.722363433782E-08
63,5.105336875910E-09,1.583143141235E-08
64,1.537043199100E-09,1.430497291908E-08
65,4.251482016100E-09,1.294190030064E-08
66,1.446935076390E-09,1.147143479738E-08
67,3.559319365240E-09,1.015322923813E-08
68,1.351107137040E-09,8.754711496200E-09
69,2.994907816990E-09,7.496336240740E-09
70,1.254372583520E-09,6.184602185400E-09
71,2.532078885310E-09,5.000095322000E-09
72,1.159792772500E-09,3.788683614890E-09
73,2.150518992540E-09,2.690977583230E-09
74,1.069239702290E-09,1.591926507100E-09
75,1.834356381290E-09,5.926454303600E-10
76,9.837816986300E-10,3.837262012400E-10
77,1.571112226340E-09,1.274483838420E-09
78,9.039484572500E-10,2.119802182660E-09
79,1.350916552330E-09,2.893687023710E-09
80,8.299133634700E-10,3.601744661260E-09
81,1.165918072930E-09,4.252376655430E-09
82,7.616188541800E-10,4.819338687450E-09
83,1.009837047500E-09,5.342513545430E-09
84,6.988624203300E-10,5.767096339230E-09
85,8.776243308700E-10,6.160967084280E-09
86,6.413553601100E-10,6.444577253600E-09
87,7.651997995500E-10,6.709799174990E-09
88,5.887626023800E-10,6.856620346260E-09
89,6.692504839800E-10,6.996447518060E-09
90,5.407294071900E-10,7.013462892910E-09
91,5.870738929500E-10,7.033784748850E-09
92,4.968989439800E-10,6.930724527360E-09
93,5.164557489700E-10,6.840031878760E-09
94,4.569235647500E-10,6.629236340870E-09
95,4.555740694600E-10,6.438507772630E-09
96,4.204717251400E-10,6.134699286630E-09
97,4.029235390100E-10,5.857201124660E-09
98,3.872319211000E-10,5.477161584480E-09
99,3.572555857000E-10,5.128157624900E-09
100,3.569146163400E-10,4.690311790960E-09
101,3.175306829400E-10,4.286682699270E-09
102,3.292528085900E-10,3.810592554400E-09
103,2.828802031400E-10,3.370369216620E-09
104,3.040017270800E-10,2.876149610460E-09
105,2.525757834000E-10,2.417969618980E-09
106,2.809379661300E-10,1.925640955660E-09
107,2.260046189700E-10,1.468142649740E-09
108,2.598582969700E-10,9.969418992400E-10
109,2.026494537400E-10,5.581156954700E-10
110,2.405783007400E-10,1.257922407500E-10
111,1.820723161100E-10,2.776859395100E-10
112,2.229309288200E-10,6.555585634800E-10
113,1.639012442800E-10,1.008982507940E-09
114,2.067650669700E-10,1.319644499510E-09
115,1.478194170800E-10,1.610888873820E-09
116,1.919441333000E-10,1.844945319830E-09
117,1.335562193000E-10,2.064998134680E-09
118,1.783447543000E-10,2.216847185400E-09
119,1.208798719600E-10,2.360228796410E-09
120,1.658555188300E-10,2.428333047310E-09
121,1.095913370600E-10,2.493369027570E-09
122,1.543758278200E-10,2.480341316800E-09
123,9.951925716000E-11,2.469261114810E-09
124,1.438148383100E-10,2.381743654830E-09
125,9.051574117000E-11,2.300584105510E-09
126,1.340904965700E-10,2.148910173310E-09
127,8.245284620000E-11,2.007212595850E-09
128,1.251286646200E-10,1.804852589100E-09
129,7.521963084000E-11,1.615154095010E-09
130,1.168623247900E-10,1.377962051050E-09
131,6.871968035000E-11,1.155095269250E-09
132,1.092308655000E-10,9.003871132700E-10
133,6.286902154000E-11,6.606170393200E-10
134,1.021794364500E-10,4.061268154500E-10
135,5.759436322000E-11,1.661679032500E-10
136,9.565837029000E-11,7.105820181000E-11
137,5.283160677000E-11,2.950884581000E-10
138,8.962266026000E-11,4.997897258800E-10
139,4.852458130000E-11,6.934139279100E-10
140,8.403149634000E-11,8.531271698200E-10
141,4.462396773000E-11,1.004474434760E-09
142,7.884784287000E-11,1.110382097230E-09
143,4.108638219000E-11,1.211002782070E-09
144,7.403806795000E-11,1.258543800440E-09
145,3.787359168000E-11,1.304002044820E-09
146,6.957160320000E-11,1.293184119710E-09
147,3.495184340000E-11,1.283368778880E-09
148,6.542064442000E-11,1.218739514720E-09
149,3.229128723000E-11,1.157851660190E-09
150,6.155988068000E-11,1.048110828040E-09
151,2.986548093000E-11,9.443094737000E-10
152,5.796625206000E-11,8.015740567800E-10
153,2.765096265000E-11,6.662897389500E-10
154,5.461873236000E-11,5.050551815100E-10
155,2.562688186000E-11,3.520113939500E-10
156,5.149813442000E-11,1.878837735600E-10
157,2.377467893000E-11,3.189634015000E-11
158,4.858693460000E-11,1.198022328300E-10
159,2.207781042000E-11,2.641510889700E-10
160,4.586911515000E-11,3.897810549200E-10
161,2.052150638000E-11,5.094771721200E-10
162,4.333002467000E-11,5.983510547700E-10
163,1.909256232000E-11,6.831642404600E-10
164,4.095624749000E-11,7.285565804900E-10
165,1.777915648000E-11,7.720127121300E-10
166,3.873549323000E-11,7.717964815600E-10
167,1.657069024000E-11,7.717959276900E-10
168,3.665649055000E-11,7.286222436600E-10
169,1.545764969000E-11,6.876237003100E-10
170,3.470889695000E-11,6.086047768700E-10
171,1.443148228000E-11,5.333345777700E-10
172,3.288321274000E-11,4.292418505600E-10
173,1.348449112000E-11,3.299384615300E-10
174,3.117070618000E-11,2.139835525600E-10
175,1.260974031000E-11,1.032404114400E-10
176,2.956334654000E-11,1.044030441000E-11
177,1.180097141000E-11,1.191192938200E-10
178,2.805374051000E-11,2.171122691400E-10
179,1.105253116000E-11,3.108881341800E-10
180,2.663507736000E-11,3.820909437000E-10
181,1.035930786000E-11,4.503128110900E-10
182,2.530107822000E-11,4.872663216700E-10
183,9.716672220000E-12,5.227533719300E-10
184,2.404595055000E-11,5.225405659700E-10
185,9.120429360000E-12,5.224519368200E-10
186,2.286434630000E-11,4.870310140000E-10
187,8.566771890000E-12,4.531952758000E-10
188,2.175132434000E-11,3.891013732100E-10
189,8.052242720000E-12,3.277408434700E-10
190,2.070231678000E-11,2.451723107400E-10
191,7.573697130000E-12,1.660356681700E-10
192,1.971309744000E-11,7.742719024000E-11
193,7.128273720000E-12,7.573088430000E-12
194,1.877975251000E-11,8.930929145000E-11
195,6.713364480000E-12,1.677819168800E-10
196,1.789865746000E-11,2.311066917100E-10
197,6.326591820000E-12,2.919589986600E-10
198,1.706645191000E-11,3.283808170300E-10
199,5.965784320000E-12,3.634312646900E-10
200,1.628001799000E-11,3.687479108800E-10
201,5.628959230000E-12,3.739260535900E-10
202,1.553646168000E-11,3.488286186300E-10
203,5.314301630000E-12,3.247642609300E-10
204,1.483309563000E-11,2.746873650500E-10
205,5.020151180000E-12,2.265754882800E-10
206,1.416742122000E-11,1.607921852300E-10
207,4.744985970000E-12,9.753024398000E-11
208,1.353711485000E-11,2.761368415000E-11
209,4.487410960000E-12,3.967299421000E-11
210,1.294001445000E-11,1.017866418100E-10
211,4.246145850000E-12,1.616069022200E-10
212,1.237410744000E-11,2.056392565200E-10
213,4.020014090000E-12,2.480828726100E-10
214,1.183751739000E-11,2.671716368300E-10
215,3.807934490000E-12,2.856070768400E-10
216,1.132849585000E-11,2.774839727300E-10
217,3.608912290000E-12,2.696999465300E-10
218,1.084541187000E-11,2.370587857600E-10
219,3.422031420000E-12,2.056267895800E-10
220,1.038674345000E-11,1.555894617800E-10
221,3.246447690000E-12,1.073564850600E-10
222,9.951068860000E-12,5.010909207000E-11
223,3.081382940000E-12,5.111772190000E-12
224,9.537059960000E-12,5.827832762000E-11
225,2.926119090000E-12,1.095948841600E-10
226,9.143475970000E-12,1.484781532200E-10
227,2.779991970000E-12,1.860355691900E-10
228,8.769154510000E-12,2.035229992900E-10
229,2.642389340000E-12,2.204389038100E-10
230,8.413009240000E-12,2.139099808800E-10
231,2.512743470000E-12,2.076339305200E-10
232,8.074022970000E-12,1.794591662400E-10
233,2.390530190000E-12,1.522614735000E-10
234,7.751242050000E-12,1.092688233900E-10
235,2.275263330000E-12,6.773178030000E-11
236,7.443773110000E-12,1.972469001000E-11
237,2.166492490000E-12,2.668440200000E-11
238,7.150778760000E-12,6.906395169000E-11
239,2.063799760000E-12,1.100559189700E-10
240,6.871472420000E-12,1.376683372400E-10
241,1.966797940000E-12,1.643961566000E-10
242,6.605116360000E-12,1.716320055600E-10
243,1.875127290000E-12,1.786554597800E-10
244,6.351018300000E-12,1.646811206700E-10
245,1.788452780000E-12,1.511774179100E-10
246,6.108526250000E-12,1.200901694900E-10
247,1.706464290000E-12,9.001030219000E-11
248,5.877029440000E-12,4.983775046000E-11
249,1.628872200000E-12,1.094360330000E-11
250,5.655951830000E-12,2.830357975000E-11
251,1.555407560000E-12,6.632092672000E-11
252,5.444751580000E-12,9.509445677000E-11
253,1.485819880000E-12,1.229821617700E-10
254,5.242920210000E-12,1.345488447800E-10
255,1.419874790000E-12,1.457734103800E-10
256,5.049976800000E-12,1.378825043700E-10
257,1.357355530000E-12,1.302497538000E-10
258,4.865470050000E-12,1.056727568800E-10
259,1.298058180000E-12,8.185660086000E-11
260,4.688973590000E-12,4.763170027000E-11
261,1.241793300000E-12,1.444708698000E-11
262,4.520085760000E-12,2.000467155000E-11
263,1.188383460000E-12,5.342460742000E-11
264,4.358427650000E-12,7.883522496000E-11
265,1.137663500000E-12,1.034974162400E-10
266,4.203641580000E-12,1.132670175500E-10
267,1.089478570000E-12,1.227598997000E-10
268,4.055390090000E-12,1.147568880600E-10
269,1.043683710000E-12,1.070010243900E-10
270,3.913354590000E-12,8.412628212000E-11
271,1.000143540000E-12,6.192706564000E-11
272,3.777233520000E-12,3.125277412000E-11
273,9.587312600000E-13,1.469341730000E-12
274,3.646742300000E-12,2.783216982000E-11
275,9.193280300000E-13,5.629463318000E-11
276,3.521612030000E-12,7.565307721000E-11
277,8.818220200000E-13,9.446681296000E-11
278,3.401587920000E-12,9.845801364000E-11
279,8.461093200000E-13,1.023458080700E-10
280,3.286429320000E-12,9.030625610000E-11
281,8.120915100000E-13,7.861405226000E-11
282,3.175907380000E-12,5.481056859000E-11
283,7.796770000000E-13,3.167714177000E-11
284,3.069807330000E-12,3.946682660000E-12
285,7.487788900000E-13,2.301425092000E-11
286,2.967923720000E-12,4.575972410000E-11
287,7.193163800000E-13,6.788289964000E-11
288,2.870063370000E-12,7.851350343000E-11
289,6.912129300000E-13,8.886048953000E-11
290,2.776042010000E-12,8.432861429000E-11
291,6.643975100000E-13,7.992755975000E-11
292,2.685686130000E-12,6.224245069000E-11
293,6.388017600000E-13,4.504029762000E-11
294,2.598829860000E-12,2.056345952000E-11
295,6.143623600000E-13,3.255255210000E-12
296,2.515316050000E-12,2.599122677000E-11
297,5.910201300000E-13,4.812386734000E-11
298,2.434997020000E-12,6.135613332000E-11
299,5.687178900000E-13,7.424352194000E-11
300,2.357730160000E-12,7.367289590000E-11
301,5.474031500000E-13,7.312347836000E-11
302,2.283381970000E-12,5.940670707000E-11
303,5.270257600000E-13,4.605308229000E-11
304,2.211824860000E-12,2.453554508000E-11
305,5.075382500000E-13,3.578297960000E-12
306,2.142937250000E-12,1.767216686000E-11
307,4.888966500000E-13,3.837627321000E-11
308,2.076604090000E-12,5.154749894000E-11
309,4.710585200000E-13,6.438551275000E-11
310,2.012715730000E-12,6.482413524000E-11
311,4.539845400000E-13,6.525675840000E-11
312,1.951167700000E-12,5.320103162000E-11
313,4.376366300000E-13,4.145440392000E-11
314,1.891861050000E-12,2.191192609000E-11
315,4.219803900000E-13,2.862331050000E-12
316,1.834700920000E-12,1.635673608000E-11
317,4.069814200000E-13,3.509700107000E-11
318,1.779597880000E-12,4.645701665000E-11
319,3.926086600000E-13,5.753853604000E-11
320,1.726465780000E-12,5.676651654000E-11
321,3.788318600000E-13,5.601775380000E-11
322,1.675222900000E-12,4.380003166000E-11
323,3.656227000000E-13,3.188507994000E-11
324,1.625792040000E-12,1.355713718000E-11
325,3.529545600000E-13,4.323187190000E-12
326,1.578098530000E-12,2.100425102000E-11
327,3.408021300000E-13,3.728277919000E-11
328,1.532071610000E-12,4.539002529000E-11
329,3.291415000000E-13,5.330530679000E-11
330,1.487644200000E-12,4.966342819000E-11

